End-to-End Non-Autoregressive Neural Machine Translation with Connectionist Temporal Classification

Autoregressive decoding is the only part of sequence-to-sequence models that prevents them from massive parallelization at inference time. Non-autoregressive models enable the decoder to generate all output symbols independently in parallel. We present a novel non-autoregressive architecture based on connectionist temporal classification and evaluate it on the task of neural machine translation. Unlike other non-autoregressive methods which operate in several steps, our model can be trained end-to-end. We conduct experiments on the WMT English-Romanian and English-German datasets. Our models achieve a significant speedup over the autoregressive models, keeping the translation quality comparable to other non-autoregressive models.

==> decoding_speed/decoding_speed.txt <==
8	1.953651	0.640201
53	4.183923	0.537992
28	2.352062	0.385279
16	1.436801	0.308228
17	1.869585	0.309652
23	1.872417	0.346925
40	3.820166	0.462665
45	4.66638	0.498668
32	2.642808	0.401018
31	2.619348	0.410474
28	2.338857	0.384606
17	1.38732	0.312187
14	1.349086	0.294121
15	1.478565	0.306777
15	1.437945	0.302429
20	1.62061	0.334004
33	2.073247	0.414663
30	2.387259	0.415453
29	2.452513	0.388871
18	1.676041	0.316848
16	1.279041	0.297902
23	2.26241	0.334055
48	5.122943	0.494092
33	2.054256	0.403347
37	3.064545	0.429879
45	4.37585	0.493003
15	1.476976	0.305047
36	2.857995	0.431211
43	4.576855	0.472218
40	3.329032	0.45443
54	4.540923	0.552556
47	4.561129	0.490865
52	4.766505	0.502697
57	5.597986	0.564538
27	2.643155	0.379068
79	5.655766	0.607729
16	1.621667	0.363853
54	4.546167	0.529515
46	4.234306	0.481829
18	1.61002	0.301555
6	0.77261	0.222185
20	1.64264	0.3055
32	2.733733	0.372652
16	1.69445	0.279
8	0.861712	0.235447
30	2.648369	0.369408
26	2.13406	0.357044
14	1.7551	0.281967
34	3.853734	0.398029
51	5.317171	0.517759
29	2.127409	0.382782
36	3.100156	0.417394
21	1.917519	0.324261
32	3.838968	0.405963
77	5.567265	0.634413
34	2.564088	0.428421
33	2.856427	0.416505
27	2.92577	0.418425
40	4.201278	0.445907
38	2.847583	0.441101
26	2.298879	0.372646
35	3.002839	0.433077
31	3.694127	0.405723
18	2.403236	0.32109
27	2.904728	0.380929
21	2.692618	0.339035
33	3.396712	0.406304
48	3.826247	0.494831
15	1.537862	0.289887
18	1.13852	0.302961
41	3.022207	0.46399
20	1.801155	0.337259
28	2.115742	0.384948
39	4.827942	0.454746
35	3.423774	0.436539
60	5.627024	0.599065
38	3.05067	0.468736
27	1.65987	0.37127
33	2.652931	0.416553
8	1.016597	0.257467
77	5.347327	0.62542
30	2.328197	0.408822
53	5.228097	0.562078
36	2.814935	0.438622
29	2.803411	0.378853
48	4.245861	0.499968
52	4.918316	0.533509
25	2.341682	0.367393
31	2.572571	0.39486
28	2.165676	0.379738
29	2.450341	0.372766
18	1.603987	0.303045
25	1.746842	0.359574
21	1.981982	0.339686
7	0.891356	0.253727
18	1.366417	0.299263
27	1.841738	0.360221
35	3.291033	0.428629
20	1.720775	0.315455
31	2.4483	0.389308
33	2.712272	0.420295
6	0.696035	0.241574
12	1.407613	0.278532
35	2.71572	0.440379
32	2.667463	0.409161
50	4.94838	0.516341
35	3.468858	0.406273
28	1.990512	0.359228
15	1.752783	0.296501
26	2.58925	0.380921
37	3.112102	0.44013
13	1.110727	0.308624
11	0.940283	0.292198
31	1.721357	0.385251
14	0.904906	0.298335
8	0.72575	0.250505
13	0.986452	0.29269
24	1.794364	0.382895
27	2.547358	0.416802
8	0.769279	0.242325
41	3.184745	0.438842
42	4.404596	0.460159
52	4.150936	0.533028
52	4.336749	0.555079
33	3.150016	0.41448
30	3.031241	0.382115
37	2.520346	0.427224
15	1.082411	0.290414
6	0.719968	0.248096
51	4.771036	0.539796
45	4.014269	0.481696
56	5.371621	0.53794
61	5.025827	0.583455
19	2.013043	0.313462
29	1.21616	0.386167
30	2.313881	0.377901
38	3.372631	0.430332
29	2.345865	0.378414
27	2.578494	0.365756
40	3.679421	0.450007
23	1.43904	0.355138
26	2.317605	0.380406
34	2.459384	0.416552
23	2.110756	0.364336
13	1.08336	0.306323
49	4.804736	0.532091
43	3.263918	0.462058
41	3.024318	0.444428
15	1.232543	0.29249
41	2.989246	0.45251
40	2.755689	0.443779
5	0.673834	0.221548
34	2.854869	0.406218
84	5.637958	0.631097
4	0.577019	0.255562
17	1.347373	0.309519
28	1.502437	0.38447
59	3.549745	0.589425
36	2.275484	0.438318
24	1.316013	0.358267
51	4.152105	0.527484
2	0.524027	0.220103
109	5.773673	0.627965
29	2.659459	0.399199
28	2.112058	0.382544
9	1.163515	0.26742
67	5.526765	0.618908
35	2.510963	0.428614
53	4.208042	0.534541
41	3.418654	0.458754
16	1.181873	0.300045
41	3.226342	0.44943
28	1.991231	0.377974
27	2.69328	0.366121
47	4.925756	0.522011
46	4.779698	0.488525
14	1.388408	0.282708
14	0.898303	0.279131
28	2.857604	0.369166
30	2.835198	0.406276
17	1.242074	0.315199
60	5.241965	0.606298
20	1.846905	0.341462
16	1.287525	0.3062
37	2.235425	0.44246
29	2.590166	0.399905
19	1.740453	0.328525
29	3.17232	0.38786
20	1.616622	0.335383
37	3.593407	0.429542
29	3.018084	0.395055
58	4.927369	0.594883
29	2.842509	0.388466
81	3.964908	0.621322
51	3.246301	0.521878
51	4.666078	0.526375
40	3.089367	0.447917
24	2.305474	0.349185
47	3.633173	0.50148
33	2.588686	0.406679
16	1.473864	0.314241
9	0.830556	0.251058
14	1.059823	0.287973
22	1.099339	0.340288
27	1.873857	0.375
20	1.435612	0.332847
77	5.967285	0.617157
20	1.828247	0.330498
12	0.977699	0.284663
45	3.521654	0.494418
11	1.203696	0.28674
25	2.178253	0.365436
37	3.035663	0.444832
30	2.49206	0.402525
39	3.166126	0.445883
22	1.912876	0.343243
39	3.433375	0.457611
28	2.311039	0.379647
33	2.771913	0.437915
42	3.764154	0.470118
55	3.957011	0.547429
54	4.95492	0.54084
12	0.993107	0.280349
24	1.999314	0.334564
19	1.914164	0.311944
36	3.126687	0.442344
30	2.276499	0.396928
22	1.34606	0.33586
29	2.214616	0.363964
43	3.669741	0.464588
38	2.865674	0.442093
4	0.63876	0.233996
59	4.126738	0.559688
71	4.558309	0.63159
27	1.986795	0.385659
66	5.025335	0.602202
52	4.081943	0.5262
23	1.492901	0.37863
47	3.389317	0.502516
22	1.861	0.341154
27	1.94477	0.370678
9	0.857931	0.271552
9	1.243832	0.261855
10	1.306469	0.277078
14	1.158295	0.284295
40	3.269652	0.453923
26	1.363054	0.374755
38	3.362944	0.457716
21	1.81117	0.345418
65	5.779641	0.621283
35	2.931887	0.440605
38	2.516173	0.463334
55	4.266316	0.582935
24	1.80855	0.350871
35	3.374291	0.43163
13	1.10925	0.280772
20	1.740869	0.310501
20	1.533434	0.316839
18	1.263474	0.312655
34	2.154404	0.401133
19	1.531272	0.310257
47	3.425589	0.52478
11	1.248841	0.273037
32	2.380276	0.393246
20	1.514253	0.333701
29	2.445154	0.401849
17	1.237757	0.346591
44	3.605007	0.476767
15	1.776418	0.289164
13	1.097743	0.284515
20	1.61961	0.327701
28	1.851118	0.384903
18	1.397055	0.323707
22	1.589432	0.352669
9	0.976003	0.26485
32	2.316124	0.41803
36	2.137646	0.444567
24	2.428988	0.368105
39	2.197349	0.462104
28	2.069051	0.387666
25	1.790571	0.367025
17	1.491963	0.319218
22	1.961498	0.350916
45	3.243638	0.503787
19	1.343685	0.3344
35	2.335391	0.444466
52	3.774234	0.540138
49	3.652497	0.522063
20	1.718812	0.340875
34	2.804846	0.431296
14	1.177741	0.306135
33	2.890127	0.413777
31	2.364183	0.39241
56	5.183509	0.572265
12	1.211991	0.289797
57	4.771431	0.575708
50	3.611913	0.522823
47	3.498051	0.490438
23	1.889284	0.345384
70	5.656118	0.640578
68	5.430119	0.638788
53	4.740231	0.553652
74	3.959338	0.668427
18	0.98872	0.325498
13	1.100183	0.293785
11	1.020224	0.265053
23	2.231926	0.337822
20	1.514576	0.31352
43	3.325286	0.468976
21	1.684885	0.345625
13	1.119609	0.283444
28	1.737815	0.378579
7	0.735228	0.256363
21	1.945588	0.336074
5	0.700407	0.223579
2	0.581654	0.20532
9	0.801885	0.253763
54	4.207382	0.553225
10	0.924195	0.274694
22	1.650734	0.348386
42	3.334292	0.4868
46	2.608736	0.482199
38	2.608189	0.455846
35	2.997743	0.438684
17	2.129608	0.302915
23	1.859421	0.349668
39	2.979637	0.448147
27	2.208951	0.365765
15	1.329556	0.292762
7	0.886908	0.250834
10	0.783412	0.27141
5	0.633675	0.229986
14	0.776769	0.297197
10	0.736444	0.268824
22	1.518269	0.337415
11	0.748558	0.285282
15	0.846151	0.302827
11	0.747606	0.271093
12	1.109406	0.276112
10	0.884759	0.271525
35	2.854558	0.419791
25	2.147864	0.349987
9	0.634037	0.262526
10	0.799852	0.262879
7	0.931115	0.244934
31	2.151423	0.403271
23	1.642935	0.371114
16	1.226195	0.317167
27	2.073878	0.37092
14	1.257235	0.301245
19	1.700787	0.311372
43	3.229303	0.46556
7	0.669219	0.242502
49	4.432326	0.515964
8	0.844363	0.254102
47	4.151372	0.495433
10	0.850719	0.269967
23	1.217117	0.345356
30	2.466955	0.405839
46	3.542126	0.502356
27	2.441442	0.380419
41	4.041526	0.486036
80	5.664244	0.622549
22	1.714557	0.335742
8	0.812806	0.240048
11	1.053072	0.270426
42	3.199303	0.468132
10	0.844929	0.2539
37	3.534397	0.42495
29	1.42919	0.376018
27	2.029342	0.373163
24	1.668661	0.338106
11	1.119455	0.268466
18	1.175604	0.314652
37	2.245785	0.452323
23	2.050443	0.35755
6	0.71473	0.225628
18	1.351557	0.314716
12	5.021907	0.287024
24	1.204652	0.360903
28	2.137764	0.383325
24	1.984686	0.365656
39	2.506642	0.460187
18	1.854523	0.325877
23	1.898142	0.341604
10	0.692556	0.258944
9	1.231643	0.260599
24	1.456016	0.355545
11	0.852623	0.283378
9	1.076012	0.273962
18	1.367311	0.326467
42	3.35159	0.500382
13	0.948027	0.319632
12	0.74089	0.295544
11	0.691119	0.29186
10	0.971531	0.277418
40	3.115931	0.443387
40	3.174957	0.463308
19	1.486699	0.336588
31	1.816478	0.403044
20	1.224907	0.334783
46	3.427308	0.514727
9	0.8496	0.267086
4	0.532272	0.223296
6	0.657204	0.241461
9	0.629144	0.264444
23	1.191368	0.351583
4	0.604969	0.233382
4	0.609964	0.22229
12	1.353157	0.286658
37	3.097816	0.44423
36	3.006538	0.444523
9	0.848514	0.258003
14	1.247149	0.294889
48	4.109308	0.523508
21	1.770363	0.343348
32	2.639067	0.422241
24	1.952325	0.364347
21	1.553381	0.343636
23	1.748722	0.360391
19	1.863555	0.331102
35	2.387299	0.437555
21	1.994543	0.332558
18	1.674655	0.313789
23	1.975959	0.360636
45	3.894329	0.48673
49	3.933051	0.524472
34	3.40281	0.422066
21	1.611309	0.345925
87	5.583594	0.618272
26	2.007715	0.382784
65	5.725027	0.640663
13	1.233098	0.349097
39	2.920461	0.465955
14	1.053318	0.325193
15	1.367756	0.297439
6	0.68294	0.235916
17	1.505972	0.310069
36	2.210759	0.427538
24	1.916664	0.353456
23	1.461403	0.358794
16	1.051968	0.327416
25	1.628944	0.351709
29	2.207249	0.40106
17	1.258436	0.320917
13	0.968608	0.30081
23	1.454704	0.357627
17	1.090734	0.306259
9	0.91189	0.263342
55	4.285679	0.561903
35	3.005261	0.444965
28	2.255972	0.384963
33	2.922068	0.410283
32	2.424531	0.414429
32	1.663853	0.418268
21	1.708537	0.3516
28	2.158808	0.390152
29	1.615967	0.394338
24	2.044846	0.37796
40	3.217007	0.469076
45	3.09071	0.493464
81	5.467442	0.60926
24	1.885613	0.344447
68	5.454828	0.622284
30	2.41337	0.395625
42	3.194943	0.47274
18	1.16047	0.324064
27	2.092646	0.373346
44	3.036782	0.504986
29	1.850871	0.402761
37	3.038611	0.470376
12	1.400332	0.291002
5	0.737728	0.227089
31	2.298691	0.398184
25	1.95222	0.360987
71	5.576495	0.64119
58	4.916535	0.600811
38	2.817596	0.457565
78	3.939289	0.618197
72	5.79852	0.625668
38	3.277499	0.445566
28	1.915704	0.391671
38	2.786798	0.447928
11	0.937996	0.282536
50	3.419412	0.521909
71	5.334293	0.627175
45	3.498971	0.49435
51	4.783699	0.530577
65	5.617346	0.652703
17	1.733839	0.332262
30	2.316128	0.404088
33	2.197885	0.408749
27	2.22727	0.365416
14	1.162518	0.296562
21	1.361837	0.337949
64	4.582082	0.628312
66	5.818978	0.648031
21	1.906509	0.344405
10	1.005493	0.282025
35	2.326685	0.433138
30	1.97466	0.41053
42	3.1446	0.48804
30	1.558618	0.407381
28	1.607654	0.374293
36	3.057505	0.439578
8	0.96004	0.282978
23	1.41379	0.379093
26	2.561573	0.386321
28	2.357583	0.397878
45	3.876965	0.509473
8	0.871439	0.29547
23	1.929002	0.364473
32	2.455721	0.399292
29	2.723701	0.393578
12	1.300153	0.301155
12	0.976968	0.29767
8	0.781499	0.274019
29	1.539002	0.389033
34	2.416983	0.434372
24	1.839899	0.363654
28	2.402332	0.384645
18	1.763118	0.313276
30	2.213308	0.405881
12	0.846821	0.296622
34	2.989172	0.44095
36	2.936258	0.440839
18	1.117378	0.34048
10	0.739737	0.283461
41	3.348775	0.471627
11	1.276744	0.286588
21	1.319588	0.333687
28	2.239588	0.381852
46	3.725485	0.495976
26	1.865364	0.377516
38	3.73468	0.459905
10	0.731599	0.286325
38	2.439789	0.44698
34	3.045776	0.400829
30	2.195323	0.38938
32	2.398271	0.421078
36	1.91437	0.447505
33	2.761344	0.431237
16	1.099848	0.313524
15	1.218058	0.300164
18	1.416375	0.323423
54	4.645954	0.595769
26	1.852765	0.382902
14	1.206753	0.307363
26	1.823219	0.364902
12	1.385421	0.296814
29	2.221007	0.398258
39	3.179313	0.461373
40	4.560074	0.470712
57	4.519924	0.597245
10	1.008915	0.277067
20	1.39066	0.337361
28	2.282673	0.369683
16	1.457892	0.300256
53	4.376423	0.533615
51	4.361841	0.521724
21	1.500876	0.335469
18	1.230808	0.326188
64	5.80304	0.643007
15	1.3933	0.315666
37	2.846304	0.452098
46	4.556655	0.52844
69	5.767311	0.644734
25	1.95325	0.389131
45	3.318093	0.521767
42	2.746875	0.492856
58	5.270828	0.563867
53	5.726654	0.554184
32	2.910698	0.409726
36	3.420334	0.443924
44	3.882458	0.490645
37	3.07522	0.464243
41	3.829276	0.513089
39	3.054979	0.466811
35	2.722151	0.436351
43	2.642897	0.524611
24	1.44747	0.370025
17	1.828427	0.32151
15	1.596245	0.310841
15	1.151879	0.313285
47	4.310026	0.504372
43	3.758172	0.489805
24	2.013919	0.354205
102	5.554283	0.612066
43	3.383462	0.488405
43	3.60318	0.487115
58	5.576225	0.578385
20	1.555002	0.341376
28	2.806746	0.390796
31	2.378625	0.397616
31	2.528459	0.378265
31	2.080786	0.392128
7	0.802747	0.25651
6	0.857142	0.231734
13	1.081585	0.27772
44	3.599267	0.473036
43	3.383441	0.475129
45	3.943016	0.492928
11	0.857316	0.276054
52	4.982478	0.525416
29	1.714016	0.381929
34	2.419835	0.434386
7	0.826963	0.261471
102	5.619996	0.640679
10	0.728302	0.280191
21	1.618316	0.338536
12	0.990532	0.283762
17	1.35283	0.313693
64	5.812097	0.639039
38	3.078105	0.462137
11	0.732754	0.296267
36	3.058488	0.44273
19	1.591604	0.33091
13	1.211274	0.284502
19	1.484854	0.328321
25	2.32179	0.370357
15	1.164923	0.294239
12	1.195001	0.28161
8	0.872392	0.255555
8	0.853362	0.254429
19	1.218997	0.314709
9	0.843658	0.25356
16	1.40668	0.298053
19	1.920375	0.326057
6	0.565632	0.247989
17	1.162152	0.31197
9	0.882373	0.258453
41	2.816602	0.452787
24	1.33727	0.360688
25	2.035558	0.359664
8	0.938038	0.255873
34	3.191343	0.412917
35	2.310477	0.416732
31	3.137925	0.396623
21	2.148571	0.344072
102	5.785392	0.619228
7	0.751215	0.254547
34	3.23557	0.43389
7	0.769617	0.270371
21	1.374358	0.336974
10	1.031051	0.259199
14	1.300011	0.290464
23	1.563323	0.34122
23	1.585138	0.369687
14	0.813929	0.310599
10	0.859835	0.28178
30	2.120876	0.408001
7	0.831082	0.250143
17	1.352387	0.305595
21	1.532816	0.331238
23	1.862395	0.344268
7	0.690981	0.294892
18	1.474978	0.346477
22	1.064007	0.364962
7	0.867722	0.24361
6	0.839777	0.240284
4	0.731253	0.220139
6	0.875757	0.242835
9	1.06082	0.262955
15	1.620573	0.303775
4	0.599385	0.217421
13	0.967955	0.291769
12	0.843931	0.289418
23	1.931297	0.334295
28	2.175897	0.376291
11	0.777676	0.297991
5	0.629073	0.228682
9	0.765546	0.245133
41	3.881089	0.45908
9	0.865925	0.258349
8	0.833943	0.243596
5	0.657972	0.225105
34	2.754158	0.416937
15	1.287444	0.299722
23	2.150637	0.350995
33	2.418942	0.444604
10	0.75633	0.262132
36	3.015388	0.427137
12	0.894762	0.281659
46	3.502418	0.507425
14	1.108783	0.30688
74	5.926889	0.690296
3	0.552774	0.23272
23	1.26602	0.360134
52	5.273411	0.546167
27	2.031598	0.383619
17	1.705779	0.333485
14	1.116724	0.289949
16	1.271532	0.302721
13	0.826039	0.282658
6	0.697102	0.230191
37	2.67884	0.434239
8	0.86182	0.2401
24	1.856629	0.345858
59	5.812224	0.57527
14	1.329167	0.306548
111	5.694166	0.625671
93	5.645184	0.607346
12	1.126333	0.286522
22	1.74274	0.342284
98	5.501606	0.624831
29	2.313625	0.403706
9	1.034758	0.274833
11	1.052566	0.274068
13	1.197105	0.295889
24	1.898878	0.364049
6	0.724394	0.253038
12	1.144003	0.2919
4	0.708152	0.230187
4	0.626305	0.227236
45	3.261922	0.500661
12	0.868677	0.293442
15	1.242914	0.310563
29	2.196712	0.406256
49	4.016053	0.523796
44	3.411728	0.508826
16	1.528197	0.314186
35	2.440576	0.446154
39	3.453558	0.471709
22	1.926852	0.340132
66	5.567158	0.626098
42	3.316592	0.532077
19	1.697343	0.347569
15	1.21871	0.309381
9	0.727502	0.274839
40	3.749357	0.486148
41	3.529934	0.505877
44	3.918264	0.508676
22	1.729536	0.337955
16	1.090846	0.310697
42	3.314153	0.464635
6	0.855102	0.242555
16	1.306252	0.310644
4	0.743559	0.222986
12	1.100403	0.285695
37	2.971137	0.449351
13	1.227818	0.303003
10	0.872894	0.286842
9	0.905737	0.277901
12	1.187622	0.291287
19	1.473964	0.335684
49	4.306889	0.532796
4	0.634595	0.230167
14	1.255492	0.297466
33	3.988072	0.412677
38	2.968435	0.453543
20	2.314747	0.350866
48	4.396911	0.52777
74	5.681877	0.644381
30	2.047424	0.415095
54	4.99017	0.57145
22	2.117797	0.365539
29	2.023448	0.397996
21	2.046961	0.340455
26	2.450248	0.377353
16	1.597615	0.321213
10	0.793305	0.281297
31	2.095766	0.407495
46	3.494164	0.515166
7	0.961181	0.261833
19	1.679429	0.338251
18	1.283665	0.332237
39	2.724261	0.458339
44	4.198866	0.480669
52	4.223731	0.551285
35	2.245017	0.473604
30	1.660514	0.412072
23	1.885941	0.367487
38	3.298324	0.455356
27	2.15034	0.385585
30	1.845762	0.409169
52	5.141663	0.521093
44	4.596925	0.496855
38	3.059221	0.475391
43	4.092168	0.507166
34	2.995195	0.453821
26	2.424828	0.37338
30	2.181388	0.38628
22	2.198176	0.353683
41	4.062538	0.500828
36	3.204988	0.473378
29	2.963236	0.406799
30	2.96377	0.417645
26	2.551695	0.391058
4	0.593828	0.24007
20	1.85259	0.342408
15	1.185857	0.310958
39	3.630608	0.469379
21	1.712367	0.354994
13	1.260626	0.310474
33	2.488322	0.420297
8	0.859074	0.276282
15	1.677409	0.333019
10	1.012599	0.304834
32	2.849209	0.406601
8	0.951436	0.251205
12	1.330664	0.287334
23	2.024888	0.366995
26	2.095262	0.396296
20	1.276891	0.364601
16	1.582023	0.32388
14	1.132032	0.30852
6	0.723249	0.246702
28	1.532913	0.389505
16	1.614269	0.332313
25	1.730797	0.383889
8	0.802187	0.265277
17	1.459904	0.31346
31	2.937939	0.399454
41	3.908832	0.468359
19	1.834472	0.327021
34	3.056208	0.440021
31	2.721549	0.427397
9	1.134768	0.274175
15	1.235873	0.310023
41	2.782208	0.494136
29	2.514322	0.413163
26	1.391765	0.379539
30	2.283283	0.407093
18	1.431149	0.335092
10	0.701066	0.276507
9	0.823769	0.261335
56	4.607852	0.56751
32	2.428067	0.42139
13	1.141824	0.291572
16	1.423173	0.310054
18	1.522882	0.322473
31	1.969324	0.397541
17	1.404002	0.337825
9	0.947287	0.280902
8	0.814433	0.272371
32	3.360771	0.423362
22	2.199395	0.362727
19	1.513108	0.339735
39	3.843261	0.471218
7	0.832705	0.262648
23	2.226139	0.366205
26	1.978366	0.406174
31	2.808469	0.404527
14	1.176962	0.310395
12	1.307529	0.29312
22	1.854632	0.358158
28	2.213264	0.408137
38	4.007445	0.479074
21	1.777869	0.353061
33	2.697336	0.444155
13	1.083083	0.297227
20	1.61237	0.342002
22	1.725854	0.345412
26	2.152981	0.371301
10	0.993654	0.281368
25	2.368111	0.373669
14	1.295069	0.298853
12	0.937562	0.297352
17	1.693201	0.32519
23	2.166129	0.376324
20	1.377008	0.340288
36	2.877137	0.460589
33	3.013976	0.409513
8	0.810554	0.263685
42	3.391461	0.490907
27	1.938381	0.395739
31	2.918936	0.434785
20	1.925468	0.357141
40	3.541642	0.487668
11	1.029012	0.301055
11	1.084267	0.299389
7	0.773028	0.27003
19	1.940981	0.346032
33	3.146621	0.444804
28	2.688408	0.406613
18	1.327312	0.338593
33	2.67065	0.442621
40	3.472169	0.490556
18	1.40174	0.330468
8	0.761962	0.27445
17	1.425496	0.329545
13	1.310463	0.313813
28	2.6524	0.402795
9	1.052887	0.287722
41	5.676784	0.494346
25	2.226604	0.387801
14	1.324971	0.314513
18	1.563982	0.318979
23	1.637136	0.375344
22	1.769547	0.36229
23	1.655589	0.36339
17	1.286044	0.332093
13	1.433895	0.329488
12	1.140094	0.308018
8	1.061837	0.2644
9	1.119656	0.272148
38	2.448582	0.448397
8	0.977669	0.265109
15	0.968085	0.310285
10	1.286257	0.287938
23	1.780853	0.362701
17	1.572856	0.334765
14	1.289045	0.31637
15	1.742756	0.320432
11	1.246748	0.298809
16	1.462237	0.314526
18	1.392802	0.340222
14	1.500738	0.308291
5	0.663769	0.236674
16	1.538848	0.318628
10	1.087604	0.266134
10	0.963728	0.281143
16	1.209821	0.315805
13	1.104522	0.306824
8	0.755807	0.268145
18	1.760987	0.332347
31	2.752736	0.422914
32	2.585785	0.424773
11	1.170529	0.288892
49	4.42615	0.526746
14	1.313225	0.319157
24	1.929967	0.363914
30	2.316188	0.420688
7	0.699241	0.270646
21	1.685091	0.352605
4	0.661597	0.235157
32	2.002608	0.410246
30	2.105667	0.389231
13	1.306979	0.305655
22	1.720882	0.356155
9	1.061265	0.28405
17	1.501774	0.328092
24	2.371863	0.370349
18	1.97869	0.337175
15	1.319317	0.307967
7	0.74627	0.262882
22	1.715309	0.354356
20	1.651719	0.351522
18	1.288485	0.367981
19	1.602061	0.339743
13	1.218488	0.317305
14	1.573582	0.322643
12	0.951229	0.306219
16	1.156377	0.311801
13	1.037069	0.305844
25	1.905048	0.377509
5	0.636898	0.264935
15	1.383885	0.296618
16	1.491039	0.320755
24	1.524561	0.355124
12	1.083956	0.293248
23	2.331978	0.35417
9	0.918978	0.270418
19	1.928159	0.340808
14	1.309463	0.323197
25	2.190402	0.37803
18	1.819318	0.343982
18	1.485122	0.334614
22	1.725389	0.359662
17	1.436925	0.319083
7	0.634665	0.273192
7	0.732769	0.262389
16	1.501156	0.320836
21	1.829771	0.342944
22	1.968405	0.339384
21	1.81326	0.353538
9	0.832675	0.28111
16	1.529647	0.321621
27	2.095457	0.403558
19	1.586956	0.343486
33	2.362752	0.435835
32	2.730152	0.434502
30	2.188564	0.404198
35	3.204132	0.438375
29	2.385922	0.386473
33	2.691502	0.443189
24	1.885707	0.386721
5	0.680928	0.271424
14	1.857113	0.306231
44	3.140175	0.489016
26	2.221015	0.387624
29	2.665813	0.4393
22	2.164227	0.36043
15	1.610726	0.318118
9	1.310421	0.285991
24	1.628934	0.371299
56	4.142367	0.585566
19	1.768966	0.341178
17	1.463041	0.341551
9	0.726881	0.289428
30	2.187086	0.416261
22	1.560414	0.356781
23	2.448305	0.366598
14	1.631186	0.30613
16	1.410623	0.316834
19	1.897721	0.333186
16	1.023484	0.321437
35	2.02077	0.440732
44	3.163034	0.479851
6	0.80504	0.25891
30	2.443833	0.399504
5	0.771853	0.243562
11	1.107961	0.290747
22	1.95882	0.347702
29	2.14103	0.399643
6	0.726351	0.26614
26	2.276273	0.383836
53	3.919025	0.572498
31	2.096825	0.430715
31	2.862133	0.420783
35	3.027426	0.43289
31	2.422736	0.402493
16	1.300806	0.339887
19	1.554341	0.332727
14	0.999545	0.309466
26	1.882498	0.376968
19	1.526673	0.339624
28	2.075881	0.391214
4	0.668713	0.258298
16	1.367012	0.352031
13	1.371919	0.323787
13	1.147886	0.314075
24	2.045068	0.3966
15	1.313912	0.360864
21	1.621179	0.346166
8	0.766803	0.257372
43	4.293526	0.479353
17	1.462993	0.321792
14	0.811489	0.317882
27	2.415712	0.392202
34	2.649248	0.445027
16	1.49163	0.320917
9	1.120561	0.286822
20	1.673651	0.355455
18	1.577403	0.337523
28	2.530757	0.405767
16	1.510766	0.31941
54	5.545394	0.572234
20	1.964427	0.340611
41	3.188572	0.494431
22	1.60419	0.368935
20	2.247152	0.350107
14	0.9787	0.30378
23	2.264713	0.358243
7	0.794637	0.270061
8	0.741298	0.255361
20	1.520654	0.338981
8	0.822071	0.278427
42	3.258946	0.496185
17	1.696154	0.335979
16	1.363747	0.333555
18	1.229454	0.344539
56	5.460811	0.588282
9	0.948205	0.287394
16	1.491149	0.317819
14	1.363112	0.316903
7	0.904523	0.274327
17	1.953008	0.335706
6	0.686052	0.261763
32	2.175725	0.426316
57	4.74752	0.587373
12	1.415695	0.295203
12	1.344662	0.294309
33	3.042349	0.428741
29	2.224888	0.402128
35	3.318085	0.442617
17	1.534577	0.334959
10	0.954155	0.296879
34	2.571874	0.442155
14	1.000134	0.329267
10	0.880453	0.274079
18	1.415561	0.318124
35	3.024435	0.426501
14	1.304051	0.320882
24	1.907924	0.363097
29	2.232607	0.397658
42	3.38991	0.507769
30	2.13801	0.41608
63	5.532798	0.617829
28	2.524117	0.389759
41	3.639722	0.457721
43	4.423547	0.480834
27	2.13894	0.370059
14	1.193303	0.295266
37	3.113617	0.446694
55	4.95041	0.561354
25	2.414337	0.377675
95	5.783864	0.654554
30	2.771292	0.451233
14	1.102003	0.30356
8	1.013095	0.267914
26	2.283133	0.375434
26	2.211523	0.376392
42	3.646647	0.504699
22	1.936736	0.363788
25	2.105512	0.384391
14	1.188676	0.320491
7	0.977727	0.269967
6	0.661302	0.244005
6	0.78866	0.250353
21	1.248818	0.342804
26	2.050856	0.376044
19	1.693561	0.338742
9	0.961754	0.270896
39	3.201024	0.455565
9	0.748088	0.286223
11	1.214671	0.285026
21	2.138182	0.342572
41	3.219435	0.462831
20	1.305903	0.325622
17	1.300025	0.310133
8	0.808563	0.272059
40	3.180375	0.456248
46	4.675262	0.51174
10	0.780169	0.281142
14	1.274821	0.303352
17	1.512201	0.321395
10	1.047547	0.290921
34	2.679899	0.428618
14	1.567889	0.295956
30	3.370652	0.392507
12	1.174216	0.281293
39	3.385722	0.458436
19	1.574699	0.324822
17	1.395382	0.31534
30	2.008662	0.394478
56	4.417551	0.576466
39	2.764032	0.459846
7	0.69044	0.246472
14	1.503143	0.303425
7	0.793053	0.285738
33	2.038615	0.423669
3	0.558001	0.225903
18	1.353673	0.328618
30	2.04756	0.401862
16	1.324164	0.304994
27	2.00339	0.37551
49	3.846471	0.531044
24	2.755611	0.36114
11	1.178894	0.281835
16	1.627363	0.308361
22	2.085039	0.340702
27	2.207185	0.381366
9	0.880968	0.26776
14	1.39088	0.303651
12	1.072464	0.284468
18	1.716192	0.317087
25	1.567593	0.361277
17	1.457959	0.316211
20	1.588988	0.345131
7	0.901088	0.261038
20	1.661442	0.352714
14	0.825524	0.322486
37	2.947461	0.46384
15	1.677596	0.30801
11	0.778221	0.28418
33	2.614326	0.419886
17	1.552	0.3354
57	3.924728	0.593466
32	2.977393	0.427536
23	1.878722	0.374085
41	3.18145	0.488597
12	1.127896	0.299631
18	1.459358	0.335004
13	0.940265	0.312086
7	0.869019	0.254519
6	0.673218	0.251371
22	1.405746	0.35768
14	0.973632	0.305567
35	2.997073	0.436288
20	1.858705	0.353682
8	0.886259	0.277789
13	0.988999	0.311793
14	1.227246	0.334852
33	1.474755	0.46387
46	3.807258	0.530648
22	1.986318	0.370511
16	1.309651	0.328645
14	1.252584	0.321496
32	2.401481	0.436438
14	1.360127	0.310027
6	0.86256	0.269229
22	1.703401	0.365726
42	3.167913	0.507889
40	2.758682	0.475593
16	1.400491	0.342959
17	1.482211	0.318589
31	2.564283	0.418901
12	1.229116	0.287137
18	1.553177	0.332093
27	1.790698	0.396586
23	2.328504	0.368065
8	0.833679	0.256158
68	5.709379	0.61168
48	3.475332	0.533885
9	0.988806	0.265307
6	0.676447	0.265548
40	4.564071	0.488951
14	1.41388	0.348352
7	0.79074	0.304933
23	2.089443	0.395245
36	3.019964	0.48362
38	4.01612	0.497089
31	2.644296	0.435448
12	1.046728	0.296658
36	3.342784	0.450866
73	5.475139	0.665297
26	2.211423	0.396833
21	1.951971	0.377707
39	3.125853	0.466382
30	2.127898	0.422789
32	2.492653	0.420091
45	3.125832	0.496491
7	0.932675	0.277945
22	1.522709	0.379623
9	0.940509	0.265701
9	1.060775	0.275465
11	1.05201	0.294785
13	1.23811	0.307015
20	1.388741	0.352905
15	0.982978	0.330943
17	1.504664	0.322945
20	1.793749	0.360061
8	0.882345	0.281478
10	0.72495	0.295827
9	0.74916	0.285129
16	1.720311	0.323399
10	0.868566	0.299679
14	1.238204	0.326286
34	2.598642	0.444028
10	0.89466	0.284977
6	0.656485	0.25954
21	1.432751	0.356611
20	1.487053	0.362376
14	1.546191	0.310291
29	2.798204	0.400529
6	0.796959	0.271129
12	1.042154	0.305238
13	1.217175	0.312725
6	0.741931	0.252304
10	0.728719	0.285466
12	0.886184	0.308069
29	2.424776	0.401069
28	2.227196	0.393171
17	1.535199	0.341487
18	2.004855	0.343057
17	1.849322	0.32228
11	0.971281	0.289059
14	1.166455	0.317967
17	1.57985	0.312448
28	2.646406	0.392875
23	2.207524	0.357446
19	1.485364	0.337166
15	1.204882	0.315729
27	2.197174	0.365045
11	1.196472	0.279589
32	3.028977	0.420043
9	0.82565	0.301945
23	1.446258	0.353166
5	0.742673	0.237958
22	1.805673	0.360316
11	1.249748	0.308883
22	2.033151	0.372121
18	1.387417	0.346198
7	0.806467	0.279854
19	1.782841	0.356056
16	1.267983	0.333776
9	0.856545	0.276483
10	0.850133	0.288776
10	1.171412	0.288664
31	2.377182	0.434906
10	0.993304	0.300465
19	1.835249	0.351976
31	2.406068	0.415344
38	3.206477	0.468803
33	2.507592	0.458152
38	2.80528	0.518682
7	0.713018	0.31281
15	0.870062	0.312417
16	1.50619	0.318194
64	5.156528	0.636302
38	3.529981	0.482309
49	3.984539	0.509105
29	1.481939	0.397096
28	2.00632	0.407304
47	3.507121	0.521778
35	2.853223	0.447196
34	2.507624	0.463134
16	1.526549	0.331147
46	3.823011	0.519724
25	2.077574	0.393516
36	2.982274	0.467418
22	1.748889	0.343878
16	1.287508	0.319853
34	2.162019	0.429027
27	2.887901	0.407049
48	4.175132	0.566379
20	1.375581	0.346612
10	0.996229	0.271671
40	2.695474	0.468266
30	3.063282	0.420586
31	1.880309	0.405517
15	1.79355	0.317671
34	2.255705	0.425571
40	3.32648	0.476045
13	1.290577	0.322759
32	2.032149	0.436659
32	2.334535	0.431461
42	3.612194	0.493821
31	2.521668	0.419169
53	4.303475	0.565713
16	1.435359	0.316959
35	2.800784	0.458144
61	5.479462	0.637414
16	1.192513	0.339804
26	2.211622	0.406131
41	1.624228	0.491735
46	4.715233	0.5223
26	2.968618	0.382427
29	2.93668	0.396593
66	5.236304	0.632806
11	1.044239	0.320454
41	2.586528	0.482181
10	1.34874	0.311382
44	3.176279	0.524149
54	4.000725	0.598548
43	2.984796	0.527422
25	2.037029	0.401406
29	2.644807	0.435705
35	3.282335	0.469077
26	1.930558	0.439577
43	4.039102	0.485364
42	3.389557	0.494082
21	1.916502	0.365503
59	5.128727	0.601895
35	3.186423	0.463705
27	2.081658	0.398087
12	0.881163	0.297328
18	1.62925	0.32926
40	3.385422	0.474181
17	1.43894	0.334415
57	5.744395	0.603598
56	5.266335	0.620834
28	2.931478	0.424531
54	4.714335	0.606343
52	4.921317	0.575254
35	3.526398	0.449173
84	5.775586	0.642237
19	1.561016	0.338799
50	5.186718	0.55645
22	2.224088	0.353874
55	3.210875	0.546233
58	5.239631	0.586836
15	1.348077	0.328823
39	4.214059	0.460373
22	1.63287	0.349443
18	1.454442	0.337344
33	2.741448	0.421921
30	1.990382	0.406922
29	2.099908	0.405153
23	2.113543	0.364476
30	2.248192	0.429509
31	3.295185	0.43996
18	1.655183	0.388268
26	2.354552	0.385907
15	1.357622	0.331416
11	1.458048	0.311513
50	3.83739	0.539936
31	2.957868	0.435499
10	0.940326	0.316352
31	2.373545	0.411391
18	1.141715	0.329361
10	1.046062	0.28645
29	2.449538	0.400089
47	3.870345	0.526418
29	2.349206	0.418987
29	1.785219	0.412881
12	1.219613	0.29926
32	1.850546	0.428153
38	3.356946	0.460501
30	2.531823	0.40482
57	4.564288	0.625801
56	5.117402	0.619654
48	4.366943	0.540173
53	4.628079	0.5835
65	5.272361	0.667633
44	3.648333	0.512003
31	2.52097	0.436903
61	5.061717	0.628648
49	4.468766	0.550414
34	2.923591	0.445284
67	5.502677	0.636226
50	3.976482	0.548642
57	3.969534	0.614468
51	4.652848	0.562053
36	3.014788	0.461356
32	2.639307	0.424871
23	1.907774	0.377249
32	2.384068	0.410346
37	3.563427	0.47513
37	2.853458	0.477394
50	3.945908	0.557384
79	5.619134	0.656976
62	5.119524	0.634074
48	2.577897	0.534796
74	5.603813	0.643695
71	5.563452	0.668314
27	1.941352	0.412182
38	2.81829	0.480037
26	2.430665	0.405007
20	1.250265	0.366293
17	1.794446	0.341699
13	1.23208	0.326467
17	1.810678	0.342857
30	2.755773	0.41274
9	0.940086	0.299316
39	3.43374	0.479215
7	0.909531	0.268923
53	3.446258	0.566281
23	1.992051	0.389165
25	2.018774	0.396147
17	1.449604	0.342833
13	1.271427	0.323732
18	1.242681	0.342589
8	0.795959	0.289313
13	1.297201	0.314057
31	2.215158	0.429356
29	2.225486	0.438748
46	3.997563	0.53988
12	1.225578	0.325602
5	0.69195	0.249308
33	2.74795	0.459519
25	1.910686	0.384385
27	2.175889	0.416186
17	1.328451	0.342288
35	1.981551	0.445139
38	3.328519	0.473799
16	1.208093	0.338308
38	2.942981	0.490901
16	1.24252	0.337212
18	1.375502	0.350349
36	2.489383	0.467366
33	2.655811	0.452963
25	1.807281	0.379033
22	1.410925	0.345375
17	1.666364	0.314253
13	0.975398	0.293797
9	0.853771	0.268011
29	2.352421	0.385432
30	2.869575	0.425284
25	2.02068	0.410633
16	1.433859	0.355317
37	3.073808	0.470255
10	1.065691	0.329078
35	2.886241	0.463298
19	1.960712	0.344928
16	1.570637	0.356154
12	1.057578	0.285373
18	1.565395	0.330234
74	4.958716	0.670011
11	1.052737	0.302201
50	3.732807	0.559592
37	3.702169	0.500825
30	2.819953	0.432512
34	3.240443	0.444789
29	2.138793	0.420487
18	1.483227	0.331954
78	4.834185	0.672669
30	2.619353	0.451459
38	3.345576	0.457548
17	1.756604	0.324479
9	1.022284	0.26713
14	1.275966	0.317146
34	3.063178	0.450675
36	3.541964	0.47536
6	0.674487	0.2712
11	1.247202	0.298766
52	3.812957	0.566524
67	5.090005	0.868668
42	3.495427	0.520083
30	2.25678	0.422536
12	1.121607	0.317115
10	1.118788	0.291409
33	2.43696	0.430701
29	2.356899	0.403646
22	2.043114	0.345247
37	3.405075	0.450756
27	2.385123	0.388104
19	1.310047	0.342062
38	2.888446	0.459138
43	3.463339	0.496299
33	2.273535	0.458253
38	2.581628	0.498316
31	2.617413	0.447232
52	4.560835	0.554854
20	2.031876	0.360865
14	1.184938	0.325712
21	2.057608	0.368761
25	2.081191	0.396909
21	1.410351	0.370912
24	2.001857	0.369851
11	1.12891	0.294171
10	0.871474	0.286912
43	3.57683	0.495738
33	2.688855	0.452525
16	1.311423	0.32549
25	1.54873	0.38644
41	3.365621	0.505744
36	3.131951	0.455893
37	3.073085	0.46464
58	2.479136	0.596186
20	1.77095	0.363811
9	0.881614	0.275261
26	2.270028	0.379253
21	1.826073	0.352369
17	0.943629	0.343812
39	3.000699	0.477141
26	1.962792	0.382179
27	2.568864	0.409752
50	1.707322	0.555281
9	0.872972	0.300682
18	1.780863	0.334428
44	3.707359	0.50128
16	1.497549	0.322107
22	2.044644	0.353687
26	1.769466	0.374428
23	2.510968	0.359963
27	2.898281	0.389002
32	2.83796	0.417543
31	2.152358	0.409104
32	2.65035	0.411453
8	1.030122	0.258868
16	1.934422	0.318646
36	3.222395	0.440439
20	1.431733	0.342701
50	4.736257	0.523281
12	1.026542	0.293415
33	2.620899	0.415813
33	3.254225	0.419117
5	0.700705	0.244153
33	2.485723	0.429537
26	2.329231	0.387344
28	2.476472	0.432304
6	0.825566	0.2701
9	1.285319	0.276893
26	2.359172	0.38611
5	0.705038	0.257796
18	1.335155	0.340578
27	1.96244	0.409607
21	1.47712	0.361545
9	0.809327	0.265754
25	1.949246	0.366748
38	2.71738	0.447739
23	2.107296	0.354247
29	2.221172	0.39936
21	1.627205	0.375755
3	0.63925	0.258077
18	1.494493	0.344647
54	5.58	0.587959
11	1.315905	0.313294
19	1.681863	0.350335
26	1.956039	0.39743
24	1.893625	0.367976
19	2.008548	0.337669
19	1.79742	0.339497
13	1.347857	0.297992
22	1.710032	0.357535
26	2.158807	0.378387
8	0.926696	0.261544
14	1.285379	0.297543
21	1.481123	0.346791
30	2.110568	0.404317
49	4.748045	0.527109
15	1.023622	0.313255
21	1.583679	0.349096
34	1.952759	0.432937
27	1.816255	0.374048
32	2.32702	0.420112
29	2.529434	0.406812
57	4.437573	0.611176
31	2.601302	0.435448
18	1.471203	0.347273
41	3.87637	0.515428
20	1.941892	0.36972
35	3.097206	0.471273
27	1.818117	0.445395
22	2.458282	0.351894
24	1.937371	0.376301
46	4.348872	0.518789
36	3.359579	0.435973
21	1.472117	0.353418
14	1.275203	0.313413
19	1.858386	0.342939
7	0.920062	0.263955
19	1.636108	0.346011
29	2.726452	0.408559
43	4.687272	0.49114
27	3.236019	0.39304
38	3.583075	0.46489
26	2.904571	0.378939
40	3.200172	0.465152
27	2.58781	0.395754
43	2.6935	0.484833
12	1.178032	0.28786
36	2.971482	0.447477
50	5.207895	0.533874
54	4.505693	0.575106
22	1.637184	0.349617
32	2.233594	0.415191
17	1.163318	0.326762
39	3.128302	0.468054
43	2.989041	0.492428
11	1.092934	0.291763
12	1.37399	0.301124
31	2.736615	0.431819
20	2.447188	0.345916
28	2.431028	0.404
22	2.137743	0.361763
26	2.084145	0.379617
18	1.440981	0.329146
21	2.21103	0.356157
41	3.479954	0.489958
43	3.374503	0.52048
20	1.573302	0.404875
15	1.19994	0.317191
6	0.693974	0.263445
44	3.773202	0.507917
47	4.59291	0.522888
69	4.553415	0.642482
54	4.545725	0.552002
39	2.936104	0.464137
23	2.141027	0.344974
53	5.269928	0.56995
34	2.420935	0.451255
58	4.59502	0.602162
51	3.92876	0.55593
27	2.077311	0.391924
76	5.620139	0.627065
31	2.671204	0.418506
20	1.97822	0.34716
16	1.334858	0.362942
28	2.548091	0.411893
20	2.142455	0.363825
30	2.422471	0.442651
42	1.944972	0.517539
22	1.748181	0.376162
32	3.054137	0.444937
35	2.452594	0.451338
39	3.363562	0.487891
13	0.90254	0.317795
19	1.519248	0.347945
40	3.693444	0.5011
37	2.431281	0.48128
29	2.161518	0.431293


==> sentence_bleu/sentence_bleu.txt <==
32	0.055446383812817926	0.034270829652270116
24	0.2747978844752519	0.164466687244689
13	0.20028926582105008	0.1584579386415403
16	0.11271868963012852	0.09746286773111934
30	0.047597005774704736	0.017515405335256248
33	0.03077710839371806	0.024402735330529193
24	0.15301997823967456	0.05397213051779122
14	0.0756492089640105	0.046706860013841445
19	0.10025488289670187	0.10130509087823275
23	0.1434939354424809	0.04215445930705683
27	0.12100402029119169	0.13056329500860292
18	0.10130614669781585	0.06832404389896489
22	0.13073578412345102	0.10558367001448164
30	0.022867307124742928	0.04163256829537002
45	0.02378519164021487	0.019791003237468244
15	0.08663241647131724	0.12265106046096645
32	0.11120811440837203	0.11800420797145258
42	0.061232043619245724	0.05382241219058441
30	0.0879932616072932	0.06852812444006533
43	0.09015811426031325	0.059975176405620036
47	0.02077221213096929	0.015076182243590924
44	0.1573024055414861	0.07563665254833439
63	0.04893699491177054	0.04586210312735931
24	0.0998812849861438	0.06984087122400984
67	0.050422296326570075	0.0446512265305333
52	0.11807954629911134	0.0650145680180538
48	0.047175584588023366	0.04875359642218094
11	0.4290181143823394	0.24132973215960735
7	0.12061450720815534	0.12061450720815534
18	0.12825013389811687	0.13382557515868482
28	0.07420733121336359	0.10318098804048442
18	0.3296676897276402	0.39732373943779387
29	0.1318765601377026	0.07992414888334276
24	0.14084412065951063	0.09647975637000762
55	0.06754056289546145	0.053462478497646716
24	0.15064745150173484	0.09194389814652998
26	0.047143889087946214	0.020896260656644933
30	0.09717728419883258	0.0631848192541467
57	0.03716237167307265	0.01569968582705458
32	0.016417923802954405	0.01773377265990556
28	0.16784466832027253	0.15530505136519188
27	0.020437436186155344	0.053357482510751626
25	0.11176116248807039	0.020941419322850114
27	0.06393162221675151	0.11585763402694235
21	0.10337996558909905	0.06701665770617263
33	0.10883944514919737	0.0656015642841174
33	0.015487689648838131	0.02645040510420909
19	0.0227585221778341	0.03270548484022352
21	0.13895866243013966	0.05448689990137159
36	0.014360796055553555	0.03591396377888145
42	0.0779425602489506	0.0211354534527605
12	0.13901567313954666	0.23944567134728414
31	0.05673385526955339	0.0417917515055399
21	0.13509259233138413	0.16675354232471895
38	0.015740308734850366	0.023156113292028328
25	0.040375510632388485	0.07730877967686954
50	0.025389834593665343	0.015331804449644215
19	0.17125138500337728	0.09971587651065207
26	0.06645202656537424	0.11433060238708959
52	0.07004595503022643	0.053624490620428525
34	0.01640569712280349	0.027118643030507466
29	0.04779422638728742	0.09471591095449648
34	0.053228762334083544	0.06522920116128886
23	0.06960984021043091	0.06960984021043091
14	0.10476914117251693	0.048292385465583336
15	0.07006740372339788	0.13859274172481162
24	0.022629638097477225	0.0222209060344588
28	0.08799950050185903	0.01339892381443298
14	0.1774976799508869	0.16195688704150354
22	0.04513969453975552	0.1224500363105243
23	0.051237649880096096	0.016057669778219857
40	0.036381872421269466	0.018022039912319616
27	0.09072507589754657	0.1093799949513366
24	0.03521912887781905	0.06340498137753083
17	0.11260171523156436	0.04642155428921777
20	0.06173495955078987	0.031603161869492295
23	0.07374165688781546	0.099211416721809
23	0.042989639697899006	0.05263914749932424
34	0.13690651185819264	0.06799008649629819
24	0.02067888312931853	0.026351636567114277
21	0.030827254771468082	0.06527669758223748
37	0.051568319667079025	0.04395036329486409
49	0.12324323953678872	0.08083611190033509
26	0.036747922899577984	0.022553310173940494
29	0.020280312430046948	0.02163314516083172
20	0.04982205009354966	0.0585341159656801
33	0.046436901016292394	0.0270502400576524
22	0.10007247864353357	0.10238452762115723
23	0.04753414028685491	0.016057669778219857
31	0.03749811836823421	0.052301106522329215
23	0.014960981861307041	0.03671190418500481
25	0.010730563428968741	0.013110606343037796
19	0.08259890714134877	0.05766518704975451
30	0.029734424352252688	0.04159913523321638
62	0.0388233757927836	0.052690919728510914
27	0.02084674935655917	0.021709926569084926
32	0.05700824152184491	0.029484172870572055
24	0.04303448383063263	0.047143889087946214
25	0.07558451181737037	0.04098848330534934
20	0.02573182461636207	0.08354643542792937
17	0.15064745150173484	0.058988611007965146
34	0.0584968110667595	0.07426599826889936
14	0.08704140311553352	0.14816485161974643
9	0.05692994482485313	0.09486843380770267
22	0.20584111484676712	0.17717417995942958
39	0.09424013550630632	0.06644467082681746
15	0.5252532551142091	0.09248992045228975
27	0.09950706796700108	0.02071048442020311
17	0.4319943167648791	0.3429630302580391
26	0.05129579183064279	0.03852709682866959
14	0.08364486524509114	0.08121778764411923
30	0.015475783670145687	0.03455642649406492
24	0.041328361896687614	0.058745773457493815
47	0.05087406421912236	0.03781871462328559
10	0.044178501256702654	0.07421939566852233
23	0.038058636955348155	0.02155198936475453
28	0.0473565511269624	0.029866828825565985
34	0.014167637002410872	0.01581446416888435
24	0.015328131469548086	0.043496005785949435
6	0.7997513045108656	0.7997513045108656
10	0.28787296095525317	0.2111532399251178
12	0.11952547698234366	0.12443648903027038
38	0.006702284419202085	0.02596582797398822
10	0.668740304976422	0.298356687779516
28	0.0767674952656086	0.035671621217801
11	0.35292790923029665	0.27812694616509387
27	0.15437759203012277	0.020175890594903833
25	0.1270096277195408	0.12034154118403873
35	0.10874893840894538	0.08238565907803748
27	0.07720996524297644	0.02107409537547673
22	0.1355427874934741	0.10161372232605437
38	0.013155212187259032	0.01196428046337912
42	0.058014523226254555	0.0762078061636951
26	0.01576991673310205	0.027136988773271156
28	0.0419895764866375	0.015360291904641573
32	0.026307891557257237	0.016207525738139127
35	0.017339316036366497	0.016552031549340374
17	0.08897719425642281	0.0629151500861317
34	0.0201214411054911	0.024886500015342938
16	0.07175698731173821	0.10441853828467482
24	0.05456791751665804	0.05489355200367901
14	0.07736535065452398	0.04844382763940573
16	0.02810039648828032	0.04153592767715938
10	0.35292790923029665	0.26889894513926305
33	0.01196428046337912	0.010520151945803299
26	0.014931920657076882	0.03473862233915892
21	0.03700501280098794	0.043258964050082394
29	0.017340339846733544	0.020062850937228278
8	0.08053657593227555	0.08053657593227555
13	0.25523815649763876	0.25909572940875975
35	0.012427339225811377	0.023566796510082703
23	0.08350617570629475	0.07709486618038044
11	0.07129229436224563	0.07391911623994718
27	0.15924764886494477	0.10848609899088825
8	0.27319451525244326	0.1941789164393289
15	0.21254931058534277	0.10806714728262347
17	0.2578741219894462	0.1696349986773245
14	0.05996082613414901	0.0711084616681393
21	0.049408835580137866	0.04856120997016608
13	0.12445689984698877	0.02117919132467531
15	0.03187274292673632	0.0227585221778341
21	0.13704654891635243	0.028944989620094348
30	0.07251506267597468	0.07656142161059747
22	0.019488186578338913	0.01526025022843693
32	0.0696763548400627	0.07498976029349091
27	0.054520726931754734	0.012308910774115068
9	0.08775096854452466	0.11184774769567597
18	0.041578503566328036	0.046928797853585245
13	0.04494112857190346	0.11081345484110366
22	0.029642762109124077	0.0522250957291098
26	0.06462003983367716	0.11393176040291354
39	0.029355696835990167	0.026684236759016034
36	0.011595705302654134	0.018443450013219412
29	0.04433323438697935	0.04723403785414089
40	0.014977735075200541	0.01857258293558551
31	0.008013447992914017	0.009082468205710207
36	0.018792597897861474	0.014362031800541677
13	0.15147144752012703	0.15147144752012703
19	0.11758122223220914	0.19649481158613982
21	0.020224821460550213	0.10100682549516582
30	0.17768228186175014	0.12400017798251298
14	0.25760359239674485	0.07855126230679267
10	0.05916671539024306	0.05916671539024306
23	0.13855807994676733	0.09334213234529648
18	0.024335657215265788	0.045214767792583405
40	0.12396596325138538	0.120362598980617
9	0.1320243054117684	0.15578483198945323
18	0.06053510604099901	0.03509914473124788
36	0.11130962988156208	0.09123388522720892
24	0.11860198940335953	0.07147060065526069
32	0.06102710375509524	0.030736620789624317
33	0.06789316935840337	0.09309237472226017
15	0.0227585221778341	0.03127306179881991
32	0.11403257287672024	0.1271729177641665
6	0.7997513045108656	0.5736021216120606
16	0.12990443087665327	0.03701079239460893
6	0.06825302156772668	0.12061450720815534
23	0.17273433323698376	0.08114164320374809
19	0.04103750120113963	0.09770427734600548
12	0.02023550569587828	0.11586090284291534
18	0.18258850247899058	0.09317263507298154
14	0.12327269592526714	0.14139264952116512
20	0.1295072721856638	0.08405763018004175
24	0.06526503344228717	0.013371142312406818
43	0.047264272787701234	0.057033876939995606
21	0.0764857564404466	0.1435929262821987
27	0.05527866639559787	0.020994979871856032
21	0.021902900751212286	0.026431528731867323
32	0.08547267594934758	0.06042529843862081
54	0.06129658010739554	0.051185931954462895
28	0.13865681315604672	0.1512778339698388
22	0.2658476741318685	0.22181544335014863
17	0.15033223275506752	0.07471187471035329
11	0.05692994482485313	0.17935006513310234
23	0.07971070642386438	0.0905710897495707
17	0.06491473504088799	0.16035648887917953
6	0.5736021216120606	0.5736021216120606
13	0.05628390744896714	0.054436006026755954
12	0.09400672668392517	0.09400672668392517
20	0.08324635855762996	0.030827254771468082
17	0.20584111484676712	0.028268017530923013
22	0.05221410089065035	0.03823589484599595
16	0.07508339703551517	0.14334477103864357
28	0.02298968078466749	0.012061761414553267
25	0.023548662698414352	0.023618517351969813
13	0.06043837089524818	0.051068696067755874
42	0.12052076318828193	0.10227122406177167
8	0.2319271656007864	0.2319271656007864
11	0.06626565913604145	0.3016848658659594
4	0.3052367917903922	0.3052367917903922
5	0.5071785752423374	0.5071785752423374
21	0.1320029367066896	0.033358395404596376
20	0.0668304770591753	0.012576170033546758
10	0.05916671539024306	0.0816909395331332
20	0.0743658653389008	0.15714081504807248
14	0.0692963708624058	0.03655168822502949
9	0.08926211113438054	0.13253433955344038
21	0.2455782515766101	0.2553446408278776
19	0.09219592259705997	0.09092628613178012
16	0.06905272446146091	0.09143110147929759
35	0.03358378917861509	0.014214577348531536
34	0.07855273085373352	0.02671106353483413
32	0.08365525263634277	0.0722823433850087
53	0.029964267061770706	0.04748666861091255
17	0.2730008615299236	0.10950119166367829
36	0.0770666874720683	0.03752643474301918
5	0.5736021216120606	0.8468395158473866
20	0.045293761707938834	0.12884869105899785
12	0.057706978301878896	0.05946386174270405
10	0.09205621847274684	0.09205621847274684
11	0.35292790923029665	0.35292790923029665
15	0.08971440814607416	0.039724754839415045
27	0.07816797577138938	0.030989491628531665
17	0.2240111636775457	0.11147000749475873
15	0.02353667403131915	0.024335657215265788
38	0.05751887118603974	0.06356079570585672
50	0.018756614121056454	0.009355209595059411
18	0.04922099400394642	0.05925695000825407
5	0.8468395158473866	0.12061450720815534
13	0.07129229436224563	0.08533687410801793
20	0.057431439677016874	0.052470163415535724
38	0.030929137526464128	0.01002728354315946
37	0.15054154663603259	0.11669009044827135
28	0.12754895353139395	0.09629921018452142
34	0.03271687587488351	0.015267950437426465
39	0.010214894413596586	0.013184746941352255
22	0.04997443676631638	0.03255968746545406
20	0.05966740477639333	0.09303780713104012
27	0.01302354270627004	0.013693569880832068
35	0.030929137526464128	0.06520146367459967
31	0.008825540941891025	0.029053734361308352
35	0.031461770319730006	0.020736032212372874
38	0.043474933472941485	0.03952492989358975
21	0.01697891858130769	0.017388342944967456
14	0.05661932647985746	0.03187274292673632
13	0.1889086063427878	0.10446479548206282
35	0.10276003109804922	0.03546842149086247
23	0.016882330252177568	0.020731483038451372
9	0.09486843380770267	0.09583914096571147
23	0.04581470400523924	0.022954102227348876
27	0.09760982439801129	0.10688913872535219
16	0.09574985057955931	0.021224641683874137
23	0.049408835580137866	0.04467919472244439
18	0.02201131916002699	0.1035909709206437
23	0.15859504764854626	0.0947006224910374
37	0.12321334066341207	0.10294901422394034
11	0.16081307001981365	0.0699792221377138
18	0.3328305947794381	0.19540341930747035
26	0.21728855438470804	0.14465075313818043
29	0.09675540272094718	0.18958862704196897
9	0.14598874725664443	0.14598874725664443
8	0.5953998734626915	0.5953998734626915
16	0.37997146763013645	0.27973750178672496
26	0.11192956272376357	0.10208033046402204
16	0.2237478398346303	0.12528768738012552
27	0.16053003872561367	0.1270845281740878
27	0.1121208471529042	0.06284059046939924
32	0.1084691323681639	0.09717728419883258
27	0.20180531080969502	0.16985164420663845
37	0.13051636960475113	0.111051329273053
39	0.020225246186693642	0.042719516331190484
28	0.0631848192541467	0.03505822843131057
23	0.1535643585050962	0.10570258303540346
27	0.04872657600108257	0.07179367568215228
27	0.09028951646565503	0.08078672506990733
27	0.015637947229534183	0.021593742787130204
14	0.2480956368473731	0.15012426583151903
30	0.06746958434623107	0.015066357981680772
43	0.07033328127569143	0.03912239733453866
36	0.06010065541901994	0.02481341633148737
8	0.10271011832882646	0.08053657593227555
21	0.17292883243515553	0.17360441083299782
43	0.027496272711578618	0.035530342156220814
37	0.11439568273282415	0.011993046302183962
11	0.23944567134728414	0.366464592463161
55	0.007858981053461046	0.013404568838404171
24	0.028018873581427895	0.017847725107014323
36	0.014593965783705276	0.024565583792895244
46	0.042295911219274396	0.05867594330967611
19	0.13799055073859373	0.09610654335184232
48	0.1488461400909823	0.09488111696685811
41	0.02770685772088303	0.011695253400761324
28	0.01812991900284847	0.03516552360331847
34	0.015713867588313526	0.013348972356079231
29	0.09679503541707467	0.06789238650784014
30	0.01812696758429529	0.030240813575294755
32	0.04039112052617555	0.08292700754625858
32	0.13459767117188645	0.0947287072056799
24	0.05774089015583984	0.018733093257164986
29	0.11636387122558878	0.09420944312662369
9	0.08053657593227555	0.08053657593227555
27	0.0647341347348162	0.08721034074244248
33	0.02826044321948207	0.05787439751830652
19	0.12476174474122717	0.13388337524415034
54	0.04950026106429018	0.03243517447757043
33	0.04597570566004647	0.03814314223683293
40	0.008692788223029789	0.00782473832560683
22	0.08093481694510431	0.12614081757220563
17	0.09115885978116539	0.026150365514689234
21	0.0694797754993579	0.03087150682716647
10	0.0799907205838467	0.1648751559775858
32	0.06760571352334849	0.016953377446716697
10	0.08701049072226656	0.0799907205838467
42	0.0520168986998113	0.012156207824259113
19	0.06405753518971977	0.06257191974651562
23	0.0840051506783706	0.15213758264288887
10	0.164988796211106	0.07857300090025342
6	0.5736021216120606	0.16342028601453207
15	0.19633880431505846	0.2173750592182798
13	0.2220340721574373	0.23188915296048565
11	0.04809652607283052	0.0622213049290182
36	0.00990406812639391	0.0374557458765595
25	0.026854344910687077	0.021486587723309303
21	0.10260921085118624	0.10033277444427892
18	0.06426711928078072	0.18643823760185307
15	0.31462507900759396	0.31462507900759396
24	0.05371036042318652	0.04874727695475804
19	0.03297631409638459	0.061903867488287946
14	0.3396471608534666	0.3396471608534666
8	0.5953998734626915	0.5953998734626915
14	0.05178369468193598	0.13374291479666597
16	0.07752526081164857	0.07819917591903139
32	0.19968451546316926	0.008993557613389052
14	0.21743488172044778	0.2187888600381973
20	0.09925550680020769	0.03261938169017815
8	0.4110038799465958	0.10455805068800884
24	0.015730685207876422	0.060028748460208406
35	0.048222742379118035	0.04295391561767926
25	0.0797804556151361	0.07779207352249122
64	0.013089820074269816	0.024419879356340046
32	0.16182019320528784	0.003391156445454432
11	0.10826594356729652	0.04809652607283052
11	0.4227820417851342	0.5700675162503153
13	0.09094906739927784	0.09097377191116389
17	0.07106585509229776	0.07340660637154645
9	0.09064136128928663	0.09064136128928663
25	0.02176420512534732	0.08805046747354255
11	0.06491473504088799	0.07129229436224563
17	0.03210774282295686	0.10885453224270507
12	0.21743488172044778	0.06427210119676934
6	0.5736021216120606	0.5736021216120606
15	0.30103611646608647	0.13126805125018168
18	0.043214540135888484	0.11742127738396638
20	0.06188313804342841	0.057431439677016874
8	0.19460446005700935	0.10750001901407089
9	0.17366511022473421	0.09460340845648396
5	0.5071785752423374	0.5071785752423374
25	0.02517087653483877	0.06708565521610466
22	0.07656224201841565	0.04360958524392939
9	0.1000309255254162	0.09486843380770273
31	0.04805814846431989	0.05162983456962641
34	0.10586944094370912	0.049570787137534114
14	0.04736910350324565	0.04437159750890509
13	0.1889086063427878	0.11135066283062597
37	0.023603498977536313	0.012576170033546758
11	0.366464592463161	0.2565982694451054
8	0.5953998734626915	0.5953998734626915
37	0.047210712172553335	0.013294093722131832
8	0.46952026228987126	0.46952026228987126
21	0.08475081949512556	0.09379391657047478
58	0.05382196647716406	0.014343841323147734
13	0.05714736447327678	0.2513160863118875
81	0.008253529620514484	0.006782764712230037
69	0.06320541968555507	0.01952307449939505
19	0.10314100967376148	0.06650732908554899
78	0.01548552786518747	0.010506699258692747
22	0.10968051361363577	0.12334395419365331
9	0.3256631274818985	0.3256631274818985
14	0.14600970318884027	0.14045052616369344
23	0.0600423572794388	0.03716268057723121
27	0.09504758320545213	0.03685570223998495
40	0.04649786211245187	0.03682926209832346
10	0.20642319066280265	0.05692994482485313
42	0.09299990180895286	0.03470144567751756
22	0.20416003448968567	0.2238435214172665
54	0.04903194600835156	0.07459909388487201
35	0.014123006303115982	0.059335750725785306
30	0.0465760635508878	0.027198452007824548
29	0.06051284882559342	0.04775278920184985
38	0.10679127474986896	0.09247536686491799
14	0.04644037530197696	0.04294214967737264
15	0.09418079611815436	0.12524134485954755
31	0.07146229348485629	0.06362775701321131
15	0.04630690494712449	0.048645631383108144
13	0.10545937035891477	0.43554434504926004
13	0.10900414469235913	0.20560453364035222
38	0.07142794915442352	0.056337595698120434
28	0.07672419024734174	0.11666797454807702
17	0.07534230712060404	0.09208368252134182
35	0.039218928559549726	0.05793781582600246
60	0.026956494425217317	0.018111458747429286
42	0.03816733259003701	0.020187389330388602
27	0.06832673798327102	0.06832673798327102
25	0.1805458008830839	0.0905396956609759
17	0.05747334100896928	0.04014243250449458
28	0.06479818165506084	0.01579625663461695
22	0.21082650690243504	0.12918158299891264
16	0.24255139123571268	0.24255139123571268
31	0.035304297850451985	0.06852812444006533
50	0.03953643078276295	0.05008487610845445
38	0.07565357652033997	0.031899666634310674
24	0.09296292336519035	0.03882798675903
18	0.062402315204304254	0.1148130074409501
17	0.1670273128734829	0.03210774282295686
28	0.07378307605882328	0.029518457799263577
23	0.11032720996455388	0.06398205835667839
41	0.08721129544742974	0.041439305333560356
44	0.04682859674877679	0.06254905198619089
35	0.07127378147731572	0.06594544299746058
34	0.07476270316332015	0.041159944951034755
21	0.2454423688345009	0.12806790937718474
25	0.20829649509804904	0.16352379424862057
24	0.23237208127463196	0.084758423963018
36	0.11029348658419745	0.09611331730005548
32	0.05749532839778822	0.0607415074596536
27	0.11078165917033943	0.13473373672672428
24	0.12587641597405472	0.15419527332442526
4	0.3052367917903922	0.3052367917903922
23	0.07642456721651841	0.18469771163276627
23	0.10009350049453226	0.07010404044778254
25	0.04599457289256577	0.021364692163090653
23	0.07647588360662455	0.02954678046861625
13	0.042938677367554884	0.13422271613145753
22	0.16636176989018056	0.14578973914003174
14	0.25081779695067524	0.17645377520439307
6	0.5736021216120606	0.1559746518029375
12	0.11184774769567597	0.15168080970490472
19	0.30863246041958764	0.14264019218771717
16	0.14672527612594446	0.12616966990257467
23	0.027342330083857076	0.045346233072105176
36	0.18238498810018072	0.1689936095649595
42	0.12084098402531923	0.15032092410191591
17	0.06643141989753397	0.06582223433518554
27	0.061072622307043044	0.01755178001939591
28	0.06075165021770781	0.07591287168226137
10	0.32000061921406553	0.34816718812646497
26	0.11286264592889678	0.17960539799310316
11	0.0816909395331332	0.06165009086997539
24	0.04755148123112308	0.06097527121377586
6	0.5736021216120606	0.5736021216120606
24	0.03570950199410102	0.049408835580137866
13	0.054436006026755954	0.11093205006803922
16	0.1235722931115633	0.22908186540349662
21	0.07686121357557096	0.08359271485710362
24	0.025569855507640977	0.0864819246639202
12	0.2564211973861679	0.2588154697081486
36	0.07759241456703143	0.04807904108103603
26	0.11893557889318286	0.05392839743233152
20	0.023438628112892077	0.021674246259543298
30	0.03289706152286315	0.041737721557012324
20	0.08485057030917226	0.1113045209350968
23	0.05285296011919594	0.0834859290298067
31	0.08174128937004808	0.08231017288016307
12	0.11140985739847596	0.07026644603734827
12	0.5587651650598069	0.33941469953063186
22	0.24629027621468902	0.3045804062298487
23	0.10366129291606294	0.12524949352703463
45	0.09321327306885624	0.17578302241591298
29	0.20530388732606533	0.06492550451608452
10	0.05144201220913522	0.06825302156772668
20	0.11815554556512181	0.30081362822643887
29	0.05626013029762349	0.0815655491385073
8	0.07553438493391922	0.07216878364870322
28	0.1466542895805768	0.06560736634033926
13	0.22030065253023737	0.22030065253023737
19	0.15022538331688007	0.13045092445219017
20	0.365603405915741	0.15125724098419485
17	0.10428078437202708	0.19144862724566056
32	0.047818973229370225	0.04860274487374302
30	0.1328797249507326	0.08592204136187451
8	0.46536112570990856	0.46536112570990856
32	0.17328589146727794	0.12688998836642473
26	0.2668468202016002	0.24865181370718262
31	0.08356005184829025	0.0852055969257789
17	0.3345773260082569	0.11091049878841448
33	0.1245719747780877	0.13064619255451512
4	0.3052367917903922	0.3052367917903922
16	0.07921483441971869	0.07806406692514349
21	0.092520756833484	0.035485699485252695
22	0.06701665770617263	0.048261939515086616
13	0.22425099331888346	0.10900414469235913
32	0.12149588854621586	0.11887259489735347
33	0.027240837688341506	0.06474710534023392
20	0.0571986644117838	0.055994880518308636
9	0.0857233068679681	0.09064136128928663
19	0.3707055330562755	0.10496331484245222
16	0.2369770346480905	0.2783134371357846
27	0.10932569649280918	0.10912246845860475
25	0.0244219656902125	0.04991356925338238
17	0.07258669690750474	0.15470014860490144
14	0.06626565913604145	0.03295470487220195
18	0.03153253121828776	0.03588642691867375
22	0.06639421598010908	0.06070651708763486
17	0.11551300121408856	0.03701079239460893
11	0.23527737196080659	0.10213152164182852
13	0.24457160007833736	0.20560453364035222
12	0.12901924898528705	0.1130544783790115
10	0.07850212167448362	0.07850212167448362
28	0.17106378591022298	0.12384322407446471
13	0.3717841096807615	0.1419441008641241
21	0.16577284845818166	0.07179418922504012
15	0.06513583876037894	0.026104758356394447
13	0.33716370145514246	0.39679454543150294
16	0.03593687034390126	0.04079208797624553
16	0.3101209442155949	0.19702546195808007
12	0.2156920289400486	0.298356687779516
5	0.5071785752423374	0.5071785752423374
14	0.083590157177061	0.0756492089640105
13	0.355076903023088	0.26736287504304873
15	0.07318982634781927	0.0875261642572117
24	0.02506231597983118	0.025173326947256817
12	0.3708846791499341	0.33941469953063186
37	0.04027054535976139	0.03365429022382621
26	0.20714425796203587	0.15699907989216236
21	0.1804469364949544	0.18093828716780389
21	0.14999132716672048	0.08741078163371442
26	0.11432239681013079	0.11529000473025186
22	0.1617247180891898	0.10161372232605437
16	0.03647037605112599	0.04153592767715938
21	0.05911655216019167	0.06685966610675267
20	0.13617900674550013	0.17020569340500905
15	0.04637983178576491	0.04776582682612875
18	0.0339395091664587	0.11091187988130899
15	0.16326923614061992	0.08602415173495859
14	0.38653696934973475	0.4032971115383739
17	0.13775381113309196	0.1865077843229194
20	0.057431439677016874	0.06375030381731932
15	0.08090218498632654	0.07995720861329973
15	0.10301727135777543	0.048645631383108165
18	0.21768825659806576	0.3204802090240684
24	0.1494736819990267	0.1438867452374697
8	0.10271011832882646	0.10271011832882646
16	0.06575475454403956	0.08559784781406085
16	0.26083275193584754	0.10589609693242287
27	0.08509464557974653	0.20969145645446455
23	0.2793107310756439	0.2056853556038823
18	0.21527143592639358	0.17725204819072343
19	0.1099978296112699	0.1099978296112699
16	0.1305320783985378	0.13122352080996985
5	0.5071785752423374	0.5071785752423374
16	0.03891490076325754	0.10969427485682556
17	0.09065755634287226	0.03210774282295686
24	0.19940181885966585	0.18926363774767505
18	0.07200898293059446	0.06609105615421138
16	0.10250621066721415	0.10250621066721415
15	0.25909572940875975	0.1366654052946238
28	0.03331267402555548	0.03517911971053428
20	0.09136164918069924	0.05361915674370207
28	0.04038948019371975	0.05381500384337387
26	0.07232209880757151	0.07387341223822529
23	0.07933555080900644	0.1213420284912808
20	0.02966967565891632	0.05356733617257939
6	0.35576458898729674	0.35576458898729674
19	0.0332930112660459	0.03428792536376543
17	0.09698097906790447	0.10382986315055769
7	0.7598356856515925	0.21184980780377421
33	0.0814159613731381	0.13398393616253398
24	0.0600588302005085	0.044400060505927444
14	0.028258401300428174	0.04453551116134642
22	0.1084997186700915	0.08212888894630277
17	0.06585419316886963	0.03846065239435173
21	0.020073026776622996	0.028193951307422124
18	0.036766874989820474	0.1433802454111258
10	0.05916671539024306	0.05692994482485313
24	0.05202268263851459	0.0465121122069565
24	0.20957004992316067	0.22246067233747288
23	0.2306100931427103	0.10797514920185958
42	0.0246484312560767	0.0531763815336198
24	0.024977712263030565	0.02600231893531158
26	0.08473341508534904	0.038480953813410795
24	0.09259108079904504	0.06606510429993438
26	0.03842337669979328	0.0398900775253129
14	0.0853680900510713	0.20188909246499262
15	0.16195688704150354	0.18015078767591494
7	0.17366511022473421	0.21184980780377421
11	0.058845277037846894	0.06448864865182262
14	0.2063208738781164	0.05327520887418795
21	0.02697969440961888	0.05417661317131977
14	0.048292385465583336	0.048859155075483135
5	0.19960198807747329	0.19960198807747329
16	0.1241248657285084	0.07986244454158535
8	0.7254204378043243	0.3826661280273625
28	0.0547539972855026	0.020926020595397683
30	0.034000181010738345	0.034000181010738345
17	0.037014562483037944	0.07471187471035329
13	0.02810039648828032	0.030365628358843384
15	0.12961330305607513	0.08956852506061463
18	0.06714123511401789	0.08317869206740527
12	0.11742133424636414	0.10740478882365587
37	0.055133744902561566	0.03536041780524696
42	0.15223809427109827	0.12890057912127212
14	0.04494112857190346	0.04661243093225449
6	0.7997513045108656	0.7997513045108656
22	0.08703748527161194	0.04403041758185464
35	0.06642944466322584	0.02455826245830076
14	0.1264975978460333	0.19633880431505846
15	0.13530556550371184	0.13064351363251217
44	0.050238326890704794	0.06402615148001355
8	0.17366511022473421	0.21184980780377421
12	0.04494112857190346	0.05908680258542473
14	0.39395751211415814	0.21426125536628435
13	0.035033701861698956	0.10430479857978815
18	0.035485699485252695	0.03564721495996757
41	0.05115176608883908	0.027217885298719463
16	0.30223064505386854	0.25712810759322985
7	0.1955552961443037	0.593285211772395
31	0.0985816166531255	0.09590117522245986
32	0.14339065577160168	0.11791374526298705
18	0.10869666504220316	0.11181668565615076
9	0.23245805435375616	0.19867269727642675
28	0.04283859620903926	0.018468942733731633
12	0.06776383830992841	0.11783341950572597
20	0.12306213713108353	0.25583216507125245
27	0.0767674952656086	0.08222515236510869
37	0.04645249814323817	0.04681537979062218
19	0.08199476861245666	0.028268017530923013
38	0.0302862431008466	0.012656845176650515
32	0.12223816430989005	0.1148954301910415
35	0.08539774486037438	0.046488866964611054
26	0.08668025866543408	0.12106533029776598
78	0.021866173430965644	0.012500327915419657
11	0.37663169194890495	0.17678748881609893
19	0.1099978296112699	0.0934151726353065
20	0.06843664008357579	0.056551287927167314
30	0.11347159839193036	0.13913794185012743
23	0.14838532368560697	0.10909762107942253
22	0.10062514585835246	0.08279911117509599
13	0.10430479857978815	0.10430479857978815
19	0.09084924532223337	0.058524015104433766
14	0.1996277708297762	0.3102055803395524
14	0.05178369468193598	0.050083543299644984
18	0.029712551737993757	0.03477196351089145
12	0.15406520931296946	0.17514430416246626
14	0.1333099342930975	0.12507031186376263
35	0.09998156661443698	0.04605139948344641
5	0.5071785752423374	0.5071785752423374
10	0.03655168822502949	0.07206729458580606
9	0.32000061921406553	0.17812168037758774
25	0.09905574904187632	0.10968051361363577
5	0.26091145379689606	0.19960198807747329
32	0.1397910526856419	0.06212353387513651
15	0.09065755634287226	0.13010018177366262
17	0.11485822188278744	0.10414399160898796
43	0.06580977058623214	0.028552542694653814
26	0.06340036851495226	0.03621534550058457
7	0.30114822294096727	0.26754305960230795
20	0.06188313804342841	0.1545500921767327
17	0.06931313707258441	0.03897764135449744
36	0.038625296017239186	0.04885187433029897
22	0.06173495955078987	0.05319054130494002
11	0.0622213049290182	0.07059156315075456
18	0.2203756490424717	0.23301671579936525
15	0.08182874591376518	0.1242135776205619
29	0.07993452338325643	0.144097417318588
15	0.04496324265012417	0.09023256186142242
10	0.07206729458580606	0.07342946783064977
17	0.034845357927031084	0.04119406815554498
26	0.056115948033711255	0.08362606238421223
14	0.03187274292673632	0.04204041096703387
13	0.026999285841712604	0.0491181492632985
9	0.09063906338239412	0.09063906338239412
19	0.03159277855316947	0.05493616095919543
6	0.16492311464157408	0.17560652560121945
26	0.05404872075264673	0.03735760641831482
28	0.042109523289730874	0.010966540990458781
31	0.04185388757203632	0.09125492517429917
21	0.18348074301965783	0.07587786911963798
12	0.035033701861698956	0.03666750343144074
23	0.016076621258717963	0.01812991900284847
7	0.593285211772395	0.593285211772395
12	0.05681431809870358	0.05681431809870358
12	0.5587651650598069	0.5587651650598069
12	0.11700975061102489	0.289108646492862
29	0.13343443356082463	0.11287360965594016
10	0.07855126230679267	0.07855126230679267
15	0.09515487392820032	0.12265106046096645
23	0.14394687605719483	0.15898816298410282
9	0.042938677367554884	0.04809652607283052
28	0.0626194751984432	0.059686354261102095
15	0.11853273991568426	0.13719488582269912
27	0.14630434489379268	0.19877109676718052
14	0.21254931058534277	0.10457620953909694
11	0.17373115678522644	0.054093328417695395
20	0.07665993277727846	0.07191424899271612
23	0.07467009042450647	0.019360105998091442
8	0.11172368160586318	0.5953998734626915
26	0.021266048893148815	0.07139997048612325
33	0.042074940381377324	0.04924357469168083
34	0.10625345089979235	0.05198185561405495
26	0.05404872075264673	0.13539641056187593
54	0.030312199303281846	0.020054972497056667
21	0.0687795143763724	0.04011744110880625
20	0.03987289618237439	0.056307371375741114
26	0.08243135844314928	0.04152207421807213
17	0.07714122705735936	0.03701079239460893
22	0.06287516183192722	0.05302249326974482
29	0.04074306623674004	0.01832533094562406
5	0.1559746518029375	0.1559746518029375
12	0.03475699856832266	0.03475699856832266
10	0.06768167902149065	0.05916671539024306
12	0.11721243572245216	0.11462421670306351
29	0.020044804654156072	0.10236427385231367
10	0.13695636898200442	0.30216281261378575
18	0.39316586273808823	0.32481408806195916
11	0.035033701861698956	0.04045109249316328
14	0.1131964791570678	0.1986602018621051
26	0.08225680754303959	0.09280046912459697
7	0.4320668735422339	0.12753431387594827
17	0.20983319648116847	0.06165417244947131
6	0.1451507688645717	0.12061450720815534
25	0.08888616167291845	0.06597178427672837
18	0.11689193393628916	0.08080273080156664
14	0.19039074196332811	0.046706860013841445
22	0.12173327827354212	0.05209009582885355
21	0.0350488809077844	0.06685966610675267
8	0.21943720640330083	0.23990576670411407
11	0.0734429195894014	0.09369239316995782
5	0.8468395158473866	0.26754305960230795
18	0.11572660729630448	0.06989348065634257
16	0.03701079239460893	0.04296002656996659
24	0.06090907582586158	0.046099444118435605
27	0.03641714737207093	0.019592813684583377
30	0.029333302265738312	0.016403418077002647
18	0.1469441500999137	0.03446128516414288
24	0.13534726447216366	0.12663707096803228
16	0.5147612964190535	0.5147612964190535
36	0.052625062641302345	0.0537378337940127
27	0.03492424959076571	0.05981826624433838
49	0.0867225545769503	0.08823849777069272
21	0.021983177720941462	0.022569910846464605
21	0.11700328330347062	0.08809397899567048
34	0.05601055899309067	0.05851574910214184
22	0.016076621258717963	0.0677670603443947
26	0.05196699609579576	0.14739587460557105
17	0.22966421307128432	0.07696152469840004
45	0.027426142707253097	0.05778941267273078
24	0.059047206033780206	0.09263397083022387
29	0.04552412347349588	0.08245309881891243
22	0.20117939239696817	0.14803936081328134
14	0.09807413688585483	0.09807413688585483
22	0.026176017355699813	0.08168969634651607
42	0.0602748213886308	0.05259200689227781
12	0.3177116027542626	0.19756722388573772
27	0.15691627602631605	0.1226866906170703
16	0.21281188942992424	0.07686121357557096
23	0.021983177720941473	0.027030603686637615
30	0.06416019155001725	0.08610824091250337
24	0.21118384303077714	0.12375573055330638
34	0.026887250406231297	0.04822234371566205
37	0.0528004878670011	0.061485101083659864
23	0.020563241139732097	0.05771458293703735
44	0.12536573102971554	0.1294267114782005
23	0.018129919002848452	0.029518457799263577
63	0.0234007728058287	0.026238358521764527
17	0.23536888395456035	0.1995942200951766
26	0.018790262209997053	0.041829650951099424
30	0.033456347109549076	0.042149446066270704
33	0.07326053805739649	0.016716114000065823
47	0.05801044468056689	0.027596624996393808
30	0.03150061850218405	0.06305195425229337
28	0.057788927015101375	0.057322253924519284
36	0.03067510476014174	0.010779359322606943
25	0.014167637002410872	0.017229592115539975
21	0.11473370803473694	0.17150050431378505
28	0.06511980773190987	0.06579968703594533
29	0.1694522978332626	0.12621117516111058
25	0.11809805858685317	0.08067672927212445
37	0.09818892757114461	0.025956702790784436
27	0.17653735434826923	0.16815799832872289
58	0.05399674439145788	0.04550645006434979
25	0.014931920657076882	0.01688824301791385
34	0.07346684746076268	0.03808081396653119
20	0.08912501123584436	0.030461562152925354
46	0.06557619729682092	0.010534981022796415
40	0.007529333366732332	0.008408228529084391
30	0.06284059046939924	0.061458161483139304
44	0.034861251631095914	0.027585371681238025
47	0.06390876228767724	0.10894623832139692
30	0.016524842524660254	0.018318650961478847
58	0.08633709759021771	0.05176410316885431
19	0.3938136305144932	0.30290379190384936
39	0.11538140901274076	0.10039178386438023
23	0.06530503657018166	0.04808309788474058
40	0.11722185106752421	0.08610962615508617
11	0.07855126230679267	0.10826594356729652
34	0.04607145403142758	0.035307852466898035
14	0.03810816515409142	0.04204041096703387
32	0.06043078031753758	0.033711239734219675
22	0.05802391524643291	0.07754333155859512
15	0.11857545225727092	0.03810816515409142
18	0.03941891671719177	0.09674010862778215
17	0.14915992411057188	0.16035648887917953
22	0.07387855245945112	0.025186445013307784
30	0.0223504617911866	0.03291203277409375
28	0.07157523434997194	0.03498789821686999
20	0.05568701219814604	0.02688486178106803
27	0.0483257113522255	0.05021495410003927
25	0.03185033487024392	0.0452165345814935
26	0.020765320412971543	0.021501583752274487
34	0.014797601442880573	0.01607169427745578
27	0.19196413885403626	0.10111745901334175
35	0.0419839554678948	0.043449290747969375
26	0.015457486420742645	0.019285952138801174
24	0.013371142312406818	0.028555023539812655
32	0.052534278618045785	0.045159894938538975
36	0.05015751588230622	0.048739708519533693
30	0.031998720758442165	0.013348972356079231
29	0.19643528928086745	0.1510833271564086
30	0.03459798295766244	0.08715420878984338
28	0.030329158870075416	0.020437436186155344
27	0.019785857230434464	0.020506527281847476
21	0.08712277027276094	0.020185773580773808
22	0.06991199093523533	0.16767132530961681
32	0.062079284929571425	0.04209380527140796
45	0.040204992070278854	0.010968958331442107
37	0.06959616348793453	0.0849574830583401
26	0.08473341508534904	0.09185885034176781
13	0.19518540965610912	0.17852422226876108
24	0.06836018278083436	0.024518914756617015
9	0.0857233068679681	0.0857233068679681
26	0.16670605386483772	0.15037902920890578
30	0.12421243232054201	0.05201681746649835
21	0.04936495435700254	0.054399947988450055
14	0.1956221785010087	0.20379661740514515
14	0.13695636898200442	0.11271868963012852
23	0.11566813169137344	0.05809038857872588
21	0.02308725905753496	0.0817722815688982
29	0.05079283526434012	0.07292288567015599
14	0.051585134546006044	0.09772934669418128
21	0.13290490532131094	0.08431163287513899
20	0.1295855526890997	0.25819269342309153
18	0.02810039648828032	0.0339395091664587
11	0.09950615774798435	0.06834633783654175
17	0.02117919132467531	0.02201131916002699
25	0.014544557739047573	0.03160132826812774
15	0.31292718518784557	0.04496324265012417
32	0.16439289330260723	0.1561200991895343
12	0.21497713677073238	0.16041073068197192
27	0.07528539904356245	0.06386941705963747
22	0.15334567158403198	0.013925365891414276
17	0.05582617205487751	0.054399947988450055
12	0.13515314657018232	0.1221604462407808
17	0.06591374654530942	0.06432567324915045
19	0.025161272031697886	0.0621402824458254
19	0.054399947988450055	0.01688824301791385
20	0.04283859620903926	0.033560055542589645
12	0.1947966974448664	0.1419441008641241
36	0.05359023084056152	0.05706737928721462
34	0.03273447690873361	0.043587366606185084
32	0.04107436581460912	0.028985684902235083
19	0.021224641683874137	0.023438628112892077
21	0.04985256170882253	0.02134530379899367
45	0.01677728103463483	0.008431503976302508
22	0.06947969877203072	0.04638095679431924
26	0.02858872456737217	0.01670826974060308
15	0.16935802943606898	0.1391372314787747
21	0.039922960492192475	0.02583282879972749
11	0.13906014933861485	0.13906014933861485
37	0.08464312926956352	0.06276879378234852
25	0.11503591101730365	0.10081320621704992
17	0.07714122705735936	0.03897764135449744
20	0.047259045348405984	0.07478116406436636
22	0.02638806479325687	0.04723577121679996
18	0.14898855074018194	0.14532734041863032
21	0.0460136133274652	0.02221445580734909
15	0.2187888600381973	0.28262002042342643
29	0.03187444598906627	0.02703754637169518
24	0.08042518443859951	0.07821407490345512
29	0.14051735994402562	0.12756619459275584
21	0.07034307449951183	0.03048080995105988
16	0.20562375751560008	0.08420786324496234
17	0.03679264599994856	0.14781445767473606
3	0	0
27	0.20801893974624952	0.182019615870928
28	0.018730071266010673	0.022907565245941786
24	0.01526025022843693	0.01526025022843693
19	0.07656224201841565	0.06190718807532813
16	0.2814989707821468	0.16287514362090297
24	0.03923608864643604	0.033904694284058914
25	0.023365366281217013	0.02314015856059917
24	0.022884946078812817	0.023006658778639624
6	0.34788299624595886	0.34788299624595886
23	0.01398394913177615	0.017388342944967456
4	0	0
19	0.20149200091675531	0.06398659815084325
19	0.08580281115588467	0.05493714594844153
18	0.10167904160682348	0.06643141989753397
20	0.11193963581246627	0.03987289618237439
26	0.05607948161165128	0.07654807504392958
17	0.04022411632088656	0.0358379573524478
28	0.13254599546183432	0.09680165464175333
18	0.15290768448061193	0.1364891553230609
35	0.07233195697789202	0.05142200302071483
22	0.13440848233850394	0.08379758494202962
21	0.17258738804485782	0.1714089503226189
22	0.013669745980383957	0.030621702067622363
23	0.24849593944912202	0.13410458186136232
19	0.0646903434389606	0.0469541062444866
39	0.04541525334536367	0.023923320179148215
8	0.09574437304762153	0.09713723256921089
18	0.05935029169196425	0.12307519113354035
17	0.14628341993298152	0.03042903097250922
21	0.06466669555817896	0.06939627859028812
17	0.14168713700996352	0.06397812460104416
14	0.050088316729002276	0.044766492694309205
20	0.2121539546185467	0.19746592284852704
14	0.09094906739927784	0.09456981394284858
31	0.016552031549340374	0.013802120682018726
20	0.07755216606504248	0.10850436199204083
15	0.02771149319277874	0.025534348033877937
21	0.08335362749475833	0.08168969634651607
29	0.03211533955643972	0.019743293128188205
21	0.009909388411648049	0.013620418844170751
21	0.025062893578695327	0.07686121357557096
13	0.03053631115352152	0.01663785641779413
14	0.06468831467467365	0.028258401300428174
21	0.016076621258717963	0.016524842524660254
24	0.06438674723567599	0.031581769458547466
19	0.03296229627852047	0.09700449036756653
31	0.09290852935783193	0.10670794195595655
26	0.07234453428444723	0.07794659450925832
26	0.09670882451789782	0.06682684516647995
26	0.04916922638381998	0.02116506685737647
27	0.0654667345078697	0.02065174991710144
24	0.047143889087946214	0.028976604492482447
32	0.1749253556399231	0.11120811440837203
42	0.05160976070711632	0.08839190045049745
32	0.029236808755955492	0.03034999146902337
33	0.05550617344463014	0.03643117732775501
24	0.07453032832978346	0.07860718206382392
16	0.0772037951550509	0.02688486178106803
14	0.16758324069981817	0.1512496012626546
16	0.14875572795289846	0.26439300321589393
24	0.040144726172162935	0.06287516183192722
28	0.08375019954478237	0.018859073126120913
14	0.19039074196332811	0.14031654629566725
6	0.5736021216120606	0.5736021216120606
42	0.016656590767826416	0.01960658090280411
39	0.04968100462681393	0.0333160533584243
47	0.08079542702720875	0.0770648499850861
37	0.023871830382523024	0.03472879000826075
26	0.1488692423449556	0.1295524585206592
47	0.036391861762417314	0.02877220650938964
28	0.2683856766990453	0.21862707842913487
40	0.06216062270494564	0.032708187288757996
39	0.035845022318594114	0.03513831928536829
19	0.2533150177265258	0.10788072021866868
45	0.013960722834732764	0.010636493673910072
28	0.06210002677503928	0.021061617731381852
22	0.1294793658294095	0.04948440678847933
15	0.0339395091664587	0.044766492694309205
23	0.02570005026559053	0.04974696861567038
10	0.07216878364870322	0.07206729458580606
37	0.11712286677138425	0.0593275570358754
26	0.06486491929193029	0.08244403523173918
29	0.03183618783083652	0.01885826194038138
51	0.04181891089838636	0.035241735926367396
53	0.038948790233098385	0.049341615309186196
6	0.1559746518029375	0.12061450720815534
11	0.227975339152111	0.12444260985803642
9	0.4927645870631836	0.15406520931296946
21	0.09904934403691062	0.09664196699174578
40	0.05219196687107897	0.04770626370966079
15	0.316295921124782	0.21901988058901173
31	0.05004613618136287	0.033536534354338635
28	0.08409468166063808	0.08046992825951514
21	0.04102008632101557	0.05774089015583984
10	0.04809652607283052	0.045486885955581945
18	0.10771349826303948	0.07412615389831687
17	0.06740945122878772	0.06115782862829747
13	0.07880196601125423	0.07880196601125423
16	0.252384534203182	0.1787165858519422
17	0.36200991921038495	0.03977068466021019
21	0.09601214036704753	0.10470836353511037
26	0.10157436770801688	0.08253712994588185
19	0.0489775442215747	0.10113237843022818
15	0.044766492694309205	0.07729740951877002
21	0.05302249326974482	0.0833809791482768
30	0.04318356570019835	0.10176197242358326
22	0.02464448416329917	0.02807922611010947
10	0.15343673075935882	0.20164989650347928
17	0.040282538023113726	0.03187274292673632
16	0.3969096220748042	0.07231226652965882
36	0.05152143592498053	0.056799423046836044
18	0.11012500779689419	0.07971070642386438
31	0.035927760123726296	0.016708621582227766
28	0.06575663380789164	0.05665916628566199
23	0.17721732866942796	0.1452366831813511
33	0.04860212844728641	0.05814330457589849
19	0.0520164580609401	0.07574860669878243
28	0.05184797776772914	0.020503421907095355
33	0.02717409075763803	0.038968596904239795
23	0.043285130715625536	0.0766482788766981
30	0.07195234375888504	0.015211142833944763
44	0.01080093581201658	0.03421948175124418
55	0.08220031975617907	0.05723895683024729
44	0.061321946349288274	0.04403415627728648
49	0.07417033933440523	0.03552160257875917
33	0.01772784745389842	0.05716455507550254
24	0.15755057250841212	0.07687173977165535
18	0.0617583240672473	0.02201131916002699
26	0.046094956500797556	0.0588201265284844
22	0.047223441158179114	0.0529639736006535
41	0.021919913223419622	0.02955809067530366
14	0.16195688704150354	0.09384390362565953
6	0.17560652560121945	0.17560652560121945
15	0.07326418831328031	0.1255070243924739
18	0.030365628358843384	0.03363033771166789
10	0.07553438493391922	0.04809652607283052
24	0.06290830953321068	0.04113768622351335
20	0.020672880516627915	0.019488186578338913
25	0.03923608864643604	0.0425854786413962
25	0.029518457799263577	0.03593098610588412
17	0.1213016479404889	0.1213016479404889
21	0.07776887723693642	0.07862788809552694
6	0.26754305960230795	0.26754305960230795
25	0.018468942733731633	0.03961550151655474
22	0.07741515283984893	0.04969395745676091
13	0.18494889161911468	0.04494112857190346
8	0.045486885955581945	0.09039638062863836
28	0.010340455765097175	0.01426443362651726
10	0.05439330544349821	0.0762018863289371
26	0.0372903939613934	0.09280046912459697
24	0.023613077871651303	0.0430031996698615
25	0.048028647725907286	0.04459708078407314
30	0.07236637409204906	0.04954084646572913
7	0.058845277037846894	0.09588366984276428
26	0.03998090683431569	0.03998090683431569
25	0.038277673651966264	0.07239495660681049
14	0.05872031197048506	0.028258401300428174
27	0.06234514802795498	0.01812991900284847
16	0.03295470487220195	0.03187274292673632
21	0.029688423086409805	0.056032158007053856
20	0.0784034674023772	0.044865767047225884
20	0.09303780713104012	0.10025488289670187
15	0.043161296824170824	0.0817016606947854
39	0.015561852254257283	0.009552192683425241
11	0.03344302616295664	0.035033701861698956
38	0.09121302597469448	0.03967533448370402
15	0.08846171849911	0.09227001641941422
14	0.08270102561424737	0.046706860013841445
28	0.052113036845858864	0.06923101376116204
8	0.1027101183288264	0.1027101183288264
17	0.10392320020047591	0.08359045290852657
21	0.11302214865444607	0.11302214865444607
36	0.03672432063554731	0.10015418155949617
16	0.06398659815084325	0.0622884068350438
36	0.028124991680540546	0.02392122394957227
30	0.022038100518337204	0.017794221294016203
24	0.05354317532104297	0.041393239076671064
27	0.09559162334255641	0.019388302545540106
20	0.0984364713591905	0.07615110770590057
42	0.1202783721512787	0.15018637290220802
29	0.07348356704172972	0.07742966163693558
19	0.052594811121271096	0.03267950725870945
17	0.20013619624475443	0.07585313058377861
14	0.044766492694309205	0.051585134546006044
21	0.11882035938178397	0.04977545459782798
30	0.043496005785949435	0.059973378280610806
36	0.05367650194391161	0.050090600194675934
18	0.13607817921832704	0.06914327657262943
19	0.03521912887781905	0.03210774282295686
47	0.07607818279377035	0.018739666538966783
24	0.01812991900284847	0.019360105998091442
37	0.01057123893624041	0.015032722999207913
27	0.02703754637169518	0.037809505200342146
30	0.08371919836751875	0.039045190144896956
12	0.07313339864740784	0.10213152164182852
21	0.15988033310351055	0.10886307021052248
29	0.049877663573493616	0.07149245011333735
51	0.03305938679515425	0.017337004221350646
25	0.08392392849027594	0.08217515084618912
19	0.043214540135888484	0.057659133365995874
30	0.2814413862297112	0.29128010997760445
16	0.08376242964943212	0.12262911491102996
11	0.038648704759385026	0.05439330544349821
11	0.1756769300708608	0.1756769300708608
16	0.1386960830908535	0.18945609218177042
17	0.050941335317133275	0.03579930814560679
33	0.20367656645397772	0.21824497811031793
12	0.05944213035159686	0.05470312570481613
21	0.2551907924453535	0.2551907924453535
20	0.06011204340265639	0.04754094921616465
8	0.1724900832415588	0.1724900832415588
13	0.04084484817325805	0.03182407541939065
20	0.03736011251042383	0.019785857230434464
23	0.15869890111707835	0.13691565371717396
21	0.039081061781807015	0.052348096563039015
26	0.09101678078711603	0.05727258098832817
18	0.1412240632120263	0.0715328139967769
13	0.23527737196080659	0.16114053879881643
31	0.03387749553118606	0.06543695377007336
23	0.12440911367367484	0.0566866269444242
7	0.7598356856515925	0.4320668735422339
30	0.010573141697959334	0.012308910774115068
23	0.07321094311852494	0.10547046660707327
21	0.04856120997016608	0.017433107611130517
22	0.08193556959266722	0.06254468646284833
18	0.0878921941651468	0.09303780713104012
10	0.05916671539024306	0.1574870790155858
11	0.09856456539755916	0.08775096854452466
29	0.05594745937090797	0.05766217674278641
23	0.03364493284537823	0.02341785264930075
33	0.07378050067681527	0.0715130094581074
20	0.05428400975822543	0.0743658653389008
14	0.04494112857190346	0.04494112857190346
51	0.02910831475908237	0.02890208488606674
35	0.024821791551609063	0.020256351964288734
33	0.027549481554114873	0.027235952627860886
17	0.035850181626757995	0.020008328150546383
49	0.11255918923638396	0.10015918904034928
34	0.03939038174366473	0.023805072327709235
32	0.0944353501828025	0.04788810265646909
23	0.04128899854007128	0.12149478885814144
25	0.08051415094222664	0.05315862229697668
32	0.0593207932676653	0.04593742412201654
34	0.019936660199111354	0.018164936411420415
10	0.13601203327729208	0.13601203327729208
18	0.0227585221778341	0.1077096574797473
17	0.29336387886537313	0.04008189950985163
13	0.1441731362469248	0.0579658716470458
12	0.048292385465583336	0.048292385465583336
16	0.07043241851239228	0.04186360168633108
15	0.11081345484110366	0.08663465973025535
34	0.02961075307976399	0.033457084581780976
24	0.04502969646238056	0.04502969646238056
13	0.0500442568665173	0.15406520931296946
20	0.11598307955675212	0.054399947988450055
29	0.019673664410132324	0.02016551683388029
21	0.08160195479573716	0.04960609184117878
12	0.09097377191116389	0.05916671539024306
28	0.05824558771528266	0.044941717817825494
26	0.052109060214656736	0.061252382274120554
16	0.2004429010168022	0.07825264172710143
28	0.04145533871559803	0.01563794722953417
25	0.05688016475554731	0.01310393296877588
27	0.031875640170882735	0.03006073077690947
6	0.5736021216120606	0.5736021216120606
42	0.007915480346836905	0.00969816847444888
34	0.08286769297997254	0.06593087420971135
33	0.03544175853059177	0.027691990903945217
31	0.053053021087463556	0.05548164571142482
12	0.029301336569073057	0.05692994482485313
32	0.07974104853861404	0.07218333653875446
10	0.18867717042838872	0.1360956703596759
33	0.05973371305018888	0.060881654979303326
19	0.031768910059017656	0.052594811121271096
29	0.02934149035839682	0.029540442418931855
46	0.072257247512209	0.11795696545497211
21	0.1324134943083402	0.19867737557938106
15	0.08937433837357898	0.06708801771828615
46	0.05994308801138256	0.02914655624883207
26	0.065734460058123	0.03442579368092069
35	0.06723654889086608	0.06458088491680732
20	0.047845959923626995	0.022569910846464605
31	0.05902594551130588	0.050749376880511496
17	0.032911117167592784	0.03344302616295664
31	0.11806182858368419	0.1123365753790481
49	0.22340804233654715	0.1742322092013092
33	0.037768118788470965	0.027238485883942343
35	0.06637666100742737	0.0832220211945564
16	0.32364713470958356	0.32500398200117014
19	0.04891064817189243	0.04891064817189243
21	0.08053314561366207	0.07092764172068418
42	0.03129631551383408	0.05886233694495285
42	0.039121408142006694	0.04638387670296855
36	0.0982643441507952	0.05570869742856234
21	0.02221445580734909	0.023114154659279903
30	0.08724084258208054	0.03566218847076703
42	0.11572923153911972	0.08134774811248756
37	0.03868925882587663	0.10023264740763062
27	0.0949899343579865	0.0896975739098873
8	0.10455805068800884	0.21184980780377421
34	0.05416955070497788	0.03252684047779674
53	0.09567792024229531	0.00306793706709604
27	0.04849334442765119	0.07317492236343265
26	0.11936196963475114	0.07489196978562371
17	0.07031046602090225	0.07430020765155934
23	0.04513969453975552	0.025573830280833446
39	0.16069598002157334	0.018002375153525253
30	0.09947151997687655	0.030658226771325715
18	0.08230217437806661	0.03792237218667213
12	0.03066780848434677	0.02524769241553028
39	0.11981949262790093	0.07334259119609152
10	0.0762018863289371	0.2358260630012799
9	0.03344302616295664	0.0857233068679681
11	0.028258401300428174	0.04494112857190346
28	0.03221321073146236	0.032441144283502574
19	0.04487072795254456	0.029010503826387063
46	0.036894616862952166	0.0103389134701429
16	0.1322949166321274	0.128038794064077
35	0.056287228029593045	0.045594773858809994
13	0.035033701861698956	0.038648704759385026
39	0.07038148261501208	0.09805319603412337
58	0.06379661568900966	0.08189683229957179
66	0.01613037351264085	0.020209898880222933
50	0.08768148140068767	0.08316501139552632
35	0.0349446656621082	0.08104129292343516
41	0.03383130004342341	0.05848380488529892
46	0.04258825754377511	0.045372229285974924
16	0.18107598374449696	0.14139264952116512
39	0.0672883553635764	0.0778744580018028
46	0.024007161518590277	0.034557649668535764
46	0.11340835388134937	0.03850504360861947
52	0.05296031182434469	0.07059006312027438
26	0.0418797496946524	0.02081728572689862
30	0.11578961362528455	0.11243295296677418
50	0.07486321861556691	0.08410038843804994
46	0.07143066682748722	0.046125048392163935
34	0.023905974273453638	0.036443060007945324
39	0.1063255825966563	0.08036329686284677
20	0.02621998799721724	0.028556680385679475
16	0.14419026045197436	0.14419026045197436
50	0.035621460034209594	0.02706866184212277
7	0.0622213049290182	0.13379721383689702
30	0.028460389218530807	0.03365401577789142
48	0.07786159105223998	0.07835199051468798
27	0.08754426543537899	0.09780026132516942
9	0.3824856082164438	0.3788511285656465
16	0.3773543408567775	0.10969427485682556
31	0.012811340421474256	0.013246238128217066
28	0.0626194751984432	0.06903949618823067
18	0.027602421325111426	0.028268017530923013
28	0.011390983807120255	0.02558199096195275
20	0.07663969171219245	0.019413993379515
13	0.09471982937759724	0.10351203037319873
13	0.03475699856832264	0.05429649475017248
37	0.03447081302373009	0.02416886587117539
41	0.039791346479927776	0.02364052176953781
22	0.046896338396647315	0.05471020623027053
14	0.022646880853969417	0.022646880853969417
15	0.028258401300428174	0.023210777144608882
47	0.06865371519735072	0.04383496387117583
56	0.05312208846898114	0.045106168243454293
11	0.06626565913604145	0.039401796662462775
25	0.06095831750658067	0.03633536892716718

